S3C: Self-Supervised Stochastic Classifiers for Few-Shot Class-Incremental Learning

Few-shot class-incremental learning (FSCIL) aims to learn progressively about new classes with very few labeled samples, without forgetting the knowledge of already learnt classes. FSCIL suffers from two major challenges: (i) over-fitting on the new classes due to limited amount of data, (ii) catastrophically forgetting about the old classes due to unavailability of data from these classes in the incremental stages. In this work, we propose a self-supervised stochastic classifier (S3C) to counter both these challenges in FSCIL. The stochasticity of the classifier weights (or class prototypes) not only mitigates the adverse effect of absence of large number of samples of the new classes, but also the absence of samples from previously learnt classes during the incremental steps. This is complemented by the self-supervision component, which helps to learn features from the base classes which generalize well to unseen classes that are encountered in future, thus reducing catastrophic forgetting. Extensive evaluation on three benchmark datasets using multiple evaluation metrics show the effectiveness of the proposed framework. We also experiment on two additional realistic scenarios of FSCIL, namely where the number of annotated data available for each of the new classes can be different, and also where the number of base classes is much lesser, and show that the proposed S3C performs significantly better than the state-of-the-art for all these challenging scenarios.

==> Images/CEC_class_means_tsne.csv <==
2.386045455932617188e+00,-4.143112182617187500e+01,6.000000000000000000e+01
-1.913080596923828125e+01,2.340571403503417969e+01,6.100000000000000000e+01
-7.381345748901367188e+00,9.479680061340332031e+00,6.200000000000000000e+01
1.665573883056640625e+01,-4.742222309112548828e+00,6.300000000000000000e+01
9.979033470153808594e+00,-4.318850517272949219e+00,6.400000000000000000e+01


==> Images/CEC_class_means_tsne.dat <==
x y label
2.386045455932617 -41.431121826171875 60.0
-19.13080596923828 23.40571403503418 61.0
-7.381345748901367 9.479680061340332 62.0
16.655738830566406 -4.742222309112549 63.0
9.979033470153809 -4.318850517272949 64.0


==> Images/CEC_data_features_tsne.csv <==
-1.979452967643737793e+00,-4.030987167358398438e+01,6.000000000000000000e+01
3.193645477294921875e+00,-3.674231338500976562e+01,6.000000000000000000e+01
5.851142883300781250e+00,-4.631550216674804688e+01,6.000000000000000000e+01
-2.017816603183746338e-01,-3.849051284790039062e+01,6.000000000000000000e+01
3.268491029739379883e+00,-3.457618331909179688e+01,6.000000000000000000e+01
8.722155570983886719e+00,-4.903720092773437500e+01,6.000000000000000000e+01
5.820864677429199219e+00,-4.562461471557617188e+01,6.000000000000000000e+01
8.035328865051269531e+00,-4.726546859741210938e+01,6.000000000000000000e+01
9.481120109558105469e-01,-4.437467956542968750e+01,6.000000000000000000e+01
9.451332092285156250e+00,-4.122804260253906250e+01,6.000000000000000000e+01
6.212028026580810547e+00,-4.368660736083984375e+01,6.000000000000000000e+01
6.642611026763916016e+00,-4.834550476074218750e+01,6.000000000000000000e+01
3.665271520614624023e+00,-4.512039947509765625e+01,6.000000000000000000e+01
-4.175437688827514648e-01,-3.792019271850585938e+01,6.000000000000000000e+01
7.151443004608154297e+00,-4.870168304443359375e+01,6.000000000000000000e+01
6.769570708274841309e-01,-4.320795059204101562e+01,6.000000000000000000e+01
3.451584100723266602e+00,-4.128523254394531250e+01,6.000000000000000000e+01
4.712718486785888672e+00,-4.601255416870117188e+01,6.000000000000000000e+01
8.428208351135253906e+00,-4.679988098144531250e+01,6.000000000000000000e+01
2.665996551513671875e+00,-4.459804534912109375e+01,6.000000000000000000e+01
5.196592330932617188e+00,-4.101754760742187500e+01,6.000000000000000000e+01
7.879706382751464844e+00,-4.536241912841796875e+01,6.000000000000000000e+01
2.216329336166381836e+00,-3.581543350219726562e+01,6.000000000000000000e+01
5.442311763763427734e+00,-4.264263534545898438e+01,6.000000000000000000e+01
-2.080509662628173828e+00,-4.343038177490234375e+01,6.000000000000000000e+01
7.088541984558105469e+00,-4.130171203613281250e+01,6.000000000000000000e+01
3.237667083740234375e+00,-4.148307037353515625e+01,6.000000000000000000e+01
6.690320968627929688e+00,-4.948248291015625000e+01,6.000000000000000000e+01
2.433726549148559570e+00,-4.039881134033203125e+01,6.000000000000000000e+01
1.407723188400268555e+00,-3.565195465087890625e+01,6.000000000000000000e+01
-9.105960130691528320e-01,-2.859328985214233398e+00,6.000000000000000000e+01
3.107199907302856445e+00,-4.412254714965820312e+01,6.000000000000000000e+01
-1.689266800880432129e+00,-4.377350234985351562e+01,6.000000000000000000e+01
7.440980434417724609e+00,-4.460515594482421875e+01,6.000000000000000000e+01
6.564550399780273438e+00,-4.514402389526367188e+01,6.000000000000000000e+01
-1.343437433242797852e+00,-4.140183639526367188e+01,6.000000000000000000e+01
6.109618186950683594e+00,-3.574665832519531250e+01,6.000000000000000000e+01
5.193775177001953125e+00,-4.389758682250976562e+01,6.000000000000000000e+01
2.294006586074829102e+00,-3.908623123168945312e+01,6.000000000000000000e+01
4.326366424560546875e+00,-4.441594696044921875e+01,6.000000000000000000e+01
-9.652520529925823212e-03,-3.377989196777343750e+01,6.000000000000000000e+01
-1.995083540678024292e-01,-4.459959030151367188e+01,6.000000000000000000e+01
4.523775100708007812e+00,-4.807672882080078125e+01,6.000000000000000000e+01
-9.816754460334777832e-01,-4.150160217285156250e+01,6.000000000000000000e+01
-9.917818754911422729e-02,-3.355787277221679688e+01,6.000000000000000000e+01
9.761305809020996094e+00,-4.751039505004882812e+01,6.000000000000000000e+01
4.690764427185058594e+00,-4.012657928466796875e+01,6.000000000000000000e+01
2.356554031372070312e+00,-3.681615066528320312e+01,6.000000000000000000e+01
3.966370820999145508e+00,-4.100899505615234375e+01,6.000000000000000000e+01
-1.802241921424865723e+00,-4.512795639038085938e+01,6.000000000000000000e+01
-7.684972882270812988e-01,-4.449438476562500000e+01,6.000000000000000000e+01
3.602871179580688477e+00,-4.673291397094726562e+01,6.000000000000000000e+01
8.906665802001953125e+00,-4.338957214355468750e+01,6.000000000000000000e+01
7.382934093475341797e+00,-9.366514205932617188e+00,6.000000000000000000e+01
9.929248809814453125e+00,-4.866635513305664062e+01,6.000000000000000000e+01
9.007912874221801758e-01,-3.963699722290039062e+01,6.000000000000000000e+01
3.604026317596435547e+00,-4.573175811767578125e+01,6.000000000000000000e+01
8.416348457336425781e+00,-4.474845123291015625e+01,6.000000000000000000e+01
3.612371206283569336e+00,-4.401801300048828125e+01,6.000000000000000000e+01
1.074057197570800781e+01,-4.619325637817382812e+01,6.000000000000000000e+01
7.203750014305114746e-01,-4.623103713989257812e+01,6.000000000000000000e+01
3.960244655609130859e+00,-4.720808792114257812e+01,6.000000000000000000e+01
7.691868305206298828e+00,-4.628142929077148438e+01,6.000000000000000000e+01
6.004861831665039062e+00,-4.759664916992187500e+01,6.000000000000000000e+01
-2.971099913120269775e-01,-4.285215759277343750e+01,6.000000000000000000e+01
3.727633476257324219e+00,-3.889621734619140625e+01,6.000000000000000000e+01
-1.040184736251831055e+00,-4.216632080078125000e+01,6.000000000000000000e+01
5.662996768951416016e+00,-4.184996414184570312e+01,6.000000000000000000e+01
1.800263047218322754e+00,-4.536633300781250000e+01,6.000000000000000000e+01
9.546054005622863770e-01,-3.829545974731445312e+01,6.000000000000000000e+01
6.750230193138122559e-01,-4.111862564086914062e+01,6.000000000000000000e+01
5.630282878875732422e+00,-4.715893936157226562e+01,6.000000000000000000e+01
1.772342443466186523e+00,-4.421451950073242188e+01,6.000000000000000000e+01
7.555972099304199219e+00,-4.772795867919921875e+01,6.000000000000000000e+01
8.290078163146972656e+00,-4.874956512451171875e+01,6.000000000000000000e+01
2.694551467895507812e+00,-3.972998428344726562e+01,6.000000000000000000e+01
6.111111164093017578e+00,-4.618126678466796875e+01,6.000000000000000000e+01
3.822939634323120117e+00,-4.851084136962890625e+01,6.000000000000000000e+01
7.180324554443359375e+00,-4.669120788574218750e+01,6.000000000000000000e+01
2.646174430847167969e+00,-4.487437438964843750e+01,6.000000000000000000e+01
6.075292587280273438e+00,-4.030778503417968750e+01,6.000000000000000000e+01
1.198544263839721680e+00,-4.192052841186523438e+01,6.000000000000000000e+01
-2.659892439842224121e-01,-3.906307220458984375e+01,6.000000000000000000e+01
1.875492483377456665e-01,-4.191881942749023438e+01,6.000000000000000000e+01
9.268897056579589844e+00,-4.110367202758789062e+01,6.000000000000000000e+01
1.621451497077941895e+00,-4.325859451293945312e+01,6.000000000000000000e+01
-1.629210472106933594e+00,-3.852073669433593750e+01,6.000000000000000000e+01
2.769156992435455322e-01,-4.405025482177734375e+01,6.000000000000000000e+01
4.172670364379882812e+00,-4.561809539794921875e+01,6.000000000000000000e+01
9.049740791320800781e+00,-4.605726242065429688e+01,6.000000000000000000e+01
8.934575080871582031e+00,-4.753557968139648438e+01,6.000000000000000000e+01
-5.146034359931945801e-01,-4.040103530883789062e+01,6.000000000000000000e+01
7.260015964508056641e+00,-4.892728424072265625e+01,6.000000000000000000e+01
5.360482215881347656e+00,-4.620381164550781250e+01,6.000000000000000000e+01
5.477670192718505859e+00,-3.819343185424804688e+01,6.000000000000000000e+01
1.312525033950805664e+00,-4.192697906494140625e+01,6.000000000000000000e+01
3.695277690887451172e+00,-4.209878540039062500e+01,6.000000000000000000e+01
1.549374222755432129e+00,-3.949674606323242188e+01,6.000000000000000000e+01
2.906769990921020508e+00,-4.282819366455078125e+01,6.000000000000000000e+01
9.946458935737609863e-01,-3.927293777465820312e+01,6.000000000000000000e+01
-2.080687141418457031e+01,2.456011009216308594e+01,6.100000000000000000e+01
-1.545370674133300781e+01,2.305887222290039062e+01,6.100000000000000000e+01
-1.310790252685546875e+01,2.087841987609863281e+01,6.100000000000000000e+01
-2.137304115295410156e+01,2.434898948669433594e+01,6.100000000000000000e+01
-2.353271675109863281e+01,2.155801773071289062e+01,6.100000000000000000e+01
-1.938235473632812500e+01,2.576340866088867188e+01,6.100000000000000000e+01
-1.095928287506103516e+01,1.983638954162597656e+01,6.100000000000000000e+01
-2.012685394287109375e+01,2.580692481994628906e+01,6.100000000000000000e+01
-2.148407745361328125e+01,1.898861694335937500e+01,6.100000000000000000e+01
8.249171257019042969e+00,1.171186065673828125e+01,6.100000000000000000e+01
-1.919421195983886719e+01,2.738657188415527344e+01,6.100000000000000000e+01
-1.905121040344238281e+01,2.228206062316894531e+01,6.100000000000000000e+01
-1.565302371978759766e+01,1.922333145141601562e+01,6.100000000000000000e+01
-2.116333007812500000e+01,2.302622032165527344e+01,6.100000000000000000e+01
-2.305879211425781250e+01,2.635038375854492188e+01,6.100000000000000000e+01
5.129199504852294922e+00,6.329042315483093262e-01,6.100000000000000000e+01
-1.531911277770996094e+01,2.014666557312011719e+01,6.100000000000000000e+01
-1.885181999206542969e+01,2.536944007873535156e+01,6.100000000000000000e+01
-1.782000541687011719e+01,2.056777000427246094e+01,6.100000000000000000e+01
-2.433753204345703125e+01,2.269089889526367188e+01,6.100000000000000000e+01
9.323866844177246094e+00,1.174667549133300781e+01,6.100000000000000000e+01
-1.572070217132568359e+01,2.008551025390625000e+01,6.100000000000000000e+01
-1.981742858886718750e+01,2.291425323486328125e+01,6.100000000000000000e+01
-1.900955581665039062e+01,2.442765998840332031e+01,6.100000000000000000e+01
-1.465732955932617188e+01,1.765792465209960938e+01,6.100000000000000000e+01
-1.536821460723876953e+01,2.174294281005859375e+01,6.100000000000000000e+01
1.563415288925170898e+00,-3.307006508111953735e-02,6.100000000000000000e+01
-2.521790695190429688e+01,2.356947135925292969e+01,6.100000000000000000e+01
-1.780674552917480469e+01,2.540246200561523438e+01,6.100000000000000000e+01
-2.006638717651367188e+01,2.436139488220214844e+01,6.100000000000000000e+01
-2.076331901550292969e+01,2.659361267089843750e+01,6.100000000000000000e+01
3.859622955322265625e+00,1.499735832214355469e+00,6.100000000000000000e+01
-1.582535934448242188e+01,1.540176105499267578e+01,6.100000000000000000e+01
-1.488907146453857422e+01,1.852843666076660156e+01,6.100000000000000000e+01
-1.662945938110351562e+01,2.352010726928710938e+01,6.100000000000000000e+01
1.174227714538574219e+00,-2.610219001770019531e+00,6.100000000000000000e+01
-1.298452091217041016e+01,1.476620101928710938e+01,6.100000000000000000e+01
-2.062168502807617188e+01,2.368177795410156250e+01,6.100000000000000000e+01
-1.569896221160888672e+01,1.602025222778320312e+01,6.100000000000000000e+01
-2.067113876342773438e+01,1.984503173828125000e+01,6.100000000000000000e+01
-1.776619720458984375e+01,2.076792144775390625e+01,6.100000000000000000e+01
-2.042564201354980469e+01,2.119672584533691406e+01,6.100000000000000000e+01
-1.611311912536621094e+01,1.749885177612304688e+01,6.100000000000000000e+01
-1.597205638885498047e+01,1.766570472717285156e+01,6.100000000000000000e+01
-1.800710678100585938e+01,2.275663375854492188e+01,6.100000000000000000e+01
-2.349771308898925781e+01,2.255645942687988281e+01,6.100000000000000000e+01
-5.142426967620849609e+00,1.648945236206054688e+01,6.100000000000000000e+01
-1.663462448120117188e+01,2.230239295959472656e+01,6.100000000000000000e+01
-2.491683769226074219e+01,2.422793579101562500e+01,6.100000000000000000e+01
-2.603391838073730469e+01,2.670641517639160156e+01,6.100000000000000000e+01
-2.039815902709960938e+01,2.506323432922363281e+01,6.100000000000000000e+01
-2.174195671081542969e+01,2.354811286926269531e+01,6.100000000000000000e+01
-1.344436740875244141e+01,2.148250579833984375e+01,6.100000000000000000e+01
-1.654417991638183594e+01,2.041349411010742188e+01,6.100000000000000000e+01
-1.630775070190429688e+01,2.560077667236328125e+01,6.100000000000000000e+01
-2.344872093200683594e+01,2.270553779602050781e+01,6.100000000000000000e+01
-2.584349441528320312e+01,2.501727104187011719e+01,6.100000000000000000e+01
-1.446471691131591797e+01,1.501267814636230469e+01,6.100000000000000000e+01
-1.140513324737548828e+01,2.124290466308593750e+01,6.100000000000000000e+01
-2.085486030578613281e+01,2.730926895141601562e+01,6.100000000000000000e+01
-2.032417106628417969e+01,2.217844963073730469e+01,6.100000000000000000e+01
-1.788534545898437500e+01,2.354254150390625000e+01,6.100000000000000000e+01
-1.774933624267578125e+01,2.154188537597656250e+01,6.100000000000000000e+01
-2.423591804504394531e+01,2.550297546386718750e+01,6.100000000000000000e+01
-2.521047592163085938e+01,2.571107864379882812e+01,6.100000000000000000e+01
-1.445029830932617188e+01,2.386078071594238281e+01,6.100000000000000000e+01
-1.797691535949707031e+01,2.481050491333007812e+01,6.100000000000000000e+01
-1.678692054748535156e+01,1.506630611419677734e+01,6.100000000000000000e+01
-1.716533470153808594e+01,2.778858757019042969e+01,6.100000000000000000e+01
9.395070075988769531e+00,1.152873992919921875e+01,6.100000000000000000e+01
-2.352294540405273438e+01,2.069639015197753906e+01,6.100000000000000000e+01
-1.917931747436523438e+01,2.205777931213378906e+01,6.100000000000000000e+01
-2.104769325256347656e+01,2.602799224853515625e+01,6.100000000000000000e+01
-1.803537178039550781e+01,1.913523864746093750e+01,6.100000000000000000e+01
2.448313713073730469e+00,-3.441511392593383789e-01,6.100000000000000000e+01
-2.226541137695312500e+01,2.500235939025878906e+01,6.100000000000000000e+01
-1.769293594360351562e+01,1.962878417968750000e+01,6.100000000000000000e+01
-1.495032310485839844e+01,2.164812278747558594e+01,6.100000000000000000e+01
-1.449784660339355469e+01,1.975656318664550781e+01,6.100000000000000000e+01
-2.486925125122070312e+01,2.319111442565917969e+01,6.100000000000000000e+01
2.080240488052368164e+00,1.740246534347534180e+00,6.100000000000000000e+01
-1.709279632568359375e+01,2.208547973632812500e+01,6.100000000000000000e+01
2.443391799926757812e+00,1.262918710708618164e+00,6.100000000000000000e+01
-2.175741386413574219e+01,2.592074012756347656e+01,6.100000000000000000e+01
-2.366363906860351562e+01,2.587950897216796875e+01,6.100000000000000000e+01
-2.361437606811523438e+01,2.508282852172851562e+01,6.100000000000000000e+01
-2.201872634887695312e+01,2.793730354309082031e+01,6.100000000000000000e+01
1.208735656738281250e+01,4.923329353332519531e+00,6.100000000000000000e+01
-1.682593727111816406e+01,1.923648262023925781e+01,6.100000000000000000e+01
-2.204710197448730469e+01,2.114957427978515625e+01,6.100000000000000000e+01
-1.941265106201171875e+01,2.083936691284179688e+01,6.100000000000000000e+01
2.169114351272583008e+00,-5.058908462524414062e+00,6.100000000000000000e+01
-1.299580574035644531e+01,1.927834320068359375e+01,6.100000000000000000e+01
-1.741118240356445312e+01,2.533257675170898438e+01,6.100000000000000000e+01
-1.987335395812988281e+01,2.380973815917968750e+01,6.100000000000000000e+01
-1.936458206176757812e+01,2.444638061523437500e+01,6.100000000000000000e+01
-1.647028732299804688e+01,2.017380332946777344e+01,6.100000000000000000e+01
-1.448309707641601562e+01,2.074408340454101562e+01,6.100000000000000000e+01
-1.676871681213378906e+01,2.104142761230468750e+01,6.100000000000000000e+01
1.171330809593200684e+00,4.895800590515136719e+00,6.100000000000000000e+01
-9.099854469299316406e+00,1.141075992584228516e+01,6.200000000000000000e+01
-2.864039421081542969e+00,1.106883907318115234e+01,6.200000000000000000e+01
-1.335991096496582031e+01,4.012759208679199219e+00,6.200000000000000000e+01
-1.693930244445800781e+01,8.554619789123535156e+00,6.200000000000000000e+01
-9.547014236450195312e+00,2.642943382263183594e+00,6.200000000000000000e+01
-5.415416717529296875e+00,1.478287887573242188e+01,6.200000000000000000e+01
-1.598833942413330078e+01,8.553718566894531250e+00,6.200000000000000000e+01
-4.456315994262695312e+00,6.707257747650146484e+00,6.200000000000000000e+01
-2.542971420288085938e+01,2.030480957031250000e+01,6.200000000000000000e+01
-6.622132778167724609e+00,1.291185760498046875e+01,6.200000000000000000e+01
1.257656961679458618e-01,9.534952163696289062e+00,6.200000000000000000e+01
-6.202219963073730469e+00,8.385277748107910156e+00,6.200000000000000000e+01
-3.109598636627197266e+00,1.016592884063720703e+01,6.200000000000000000e+01
-9.756334304809570312e+00,1.011336040496826172e+01,6.200000000000000000e+01
-1.616041564941406250e+01,1.032586669921875000e+01,6.200000000000000000e+01
-1.124387645721435547e+01,9.991475105285644531e+00,6.200000000000000000e+01
-1.407004547119140625e+01,8.923355102539062500e+00,6.200000000000000000e+01
-1.129662227630615234e+01,5.433890819549560547e+00,6.200000000000000000e+01
-1.596897411346435547e+01,7.587316513061523438e+00,6.200000000000000000e+01
-7.695573806762695312e+00,1.169888687133789062e+01,6.200000000000000000e+01
-1.563210678100585938e+01,1.146986103057861328e+01,6.200000000000000000e+01
-7.750312805175781250e+00,1.071858692169189453e+01,6.200000000000000000e+01
-6.680888175964355469e+00,7.401256561279296875e+00,6.200000000000000000e+01
-1.444380187988281250e+01,4.700108051300048828e+00,6.200000000000000000e+01
-1.637835979461669922e+00,1.125938701629638672e+01,6.200000000000000000e+01
-7.291278362274169922e+00,8.826934814453125000e+00,6.200000000000000000e+01
-2.611707687377929688e+00,1.194106769561767578e+01,6.200000000000000000e+01
-1.051372241973876953e+01,7.144544124603271484e+00,6.200000000000000000e+01
-1.320083999633789062e+01,2.690236854553222656e+01,6.200000000000000000e+01
-1.024755954742431641e+01,1.013169765472412109e+01,6.200000000000000000e+01
-4.280713081359863281e+00,9.937067985534667969e+00,6.200000000000000000e+01
-6.026569366455078125e+00,9.442699432373046875e+00,6.200000000000000000e+01
-9.355716109275817871e-01,8.950258255004882812e+00,6.200000000000000000e+01
-1.765617179870605469e+01,8.534102439880371094e+00,6.200000000000000000e+01
-1.555996894836425781e+00,-2.215993851423263550e-01,6.200000000000000000e+01
-2.009340763092041016e+00,1.402101516723632812e+01,6.200000000000000000e+01
-1.426603412628173828e+01,1.039219474792480469e+01,6.200000000000000000e+01
-9.453918457031250000e+00,2.692953109741210938e+00,6.200000000000000000e+01
-2.516058683395385742e-01,1.627226066589355469e+01,6.200000000000000000e+01
-4.886185169219970703e+00,1.195836639404296875e+01,6.200000000000000000e+01
-1.683312225341796875e+01,9.794867515563964844e+00,6.200000000000000000e+01
-6.145491600036621094e+00,8.214751243591308594e+00,6.200000000000000000e+01
-8.402301788330078125e+00,1.098873901367187500e+01,6.200000000000000000e+01
-8.282777786254882812e+00,1.291076469421386719e+01,6.200000000000000000e+01
-1.479178428649902344e+01,1.044465732574462891e+01,6.200000000000000000e+01
-7.645821571350097656e+00,6.749716758728027344e+00,6.200000000000000000e+01
-6.047724246978759766e+00,1.078911018371582031e+01,6.200000000000000000e+01
-1.464101791381835938e+01,8.214229583740234375e+00,6.200000000000000000e+01
-2.290615081787109375e+00,1.494831562042236328e+01,6.200000000000000000e+01
-1.297420978546142578e+00,5.948330760002136230e-01,6.200000000000000000e+01
-1.657054328918457031e+01,9.161012649536132812e+00,6.200000000000000000e+01
-1.537552356719970703e+01,9.949971199035644531e+00,6.200000000000000000e+01
-6.309752941131591797e+00,1.064046573638916016e+01,6.200000000000000000e+01
-1.538388252258300781e+01,9.423762321472167969e+00,6.200000000000000000e+01
-3.488187551498413086e+00,1.086036205291748047e+01,6.200000000000000000e+01
-1.489080810546875000e+01,5.183523178100585938e+00,6.200000000000000000e+01
-8.376204490661621094e+00,1.410399913787841797e+01,6.200000000000000000e+01
-8.051846504211425781e+00,6.841993331909179688e+00,6.200000000000000000e+01
-4.171910285949707031e+00,1.385815811157226562e+01,6.200000000000000000e+01
-7.083402633666992188e+00,7.183236598968505859e+00,6.200000000000000000e+01
-1.447421550750732422e+01,3.866402864456176758e+00,6.200000000000000000e+01
-4.163887977600097656e+00,1.161633586883544922e+01,6.200000000000000000e+01
-4.830525875091552734e+00,1.048058128356933594e+01,6.200000000000000000e+01
-4.997227191925048828e+00,8.703402519226074219e+00,6.200000000000000000e+01
-8.519735336303710938e+00,8.228560447692871094e+00,6.200000000000000000e+01
-1.662389183044433594e+01,1.115999126434326172e+01,6.200000000000000000e+01
-1.690461874008178711e+00,8.390812873840332031e+00,6.200000000000000000e+01
-1.564629745483398438e+01,8.627472877502441406e+00,6.200000000000000000e+01
-1.063899707794189453e+01,7.117194652557373047e+00,6.200000000000000000e+01
-1.137395095825195312e+01,5.653005123138427734e+00,6.200000000000000000e+01
-4.516760826110839844e+00,1.500929260253906250e+01,6.200000000000000000e+01
-1.245239162445068359e+01,1.304922485351562500e+01,6.200000000000000000e+01
-7.470143318176269531e+00,1.755137062072753906e+01,6.200000000000000000e+01
-3.524647474288940430e+00,9.265078544616699219e+00,6.200000000000000000e+01
-7.065237998962402344e+00,1.104883193969726562e+01,6.200000000000000000e+01
-1.531137180328369141e+01,1.200214195251464844e+01,6.200000000000000000e+01
-1.638411140441894531e+01,1.306745529174804688e+01,6.200000000000000000e+01
-2.083627939224243164e+00,1.251349163055419922e+01,6.200000000000000000e+01
-1.368836116790771484e+01,5.605883598327636719e+00,6.200000000000000000e+01
-1.491653442382812500e+01,8.585086822509765625e+00,6.200000000000000000e+01
-8.889706611633300781e+00,9.771449089050292969e+00,6.200000000000000000e+01
-1.481140327453613281e+01,7.494090557098388672e+00,6.200000000000000000e+01
-1.430304908752441406e+01,1.062580013275146484e+01,6.200000000000000000e+01
-1.526410961151123047e+01,7.814817905426025391e+00,6.200000000000000000e+01
-1.216761207580566406e+01,1.791662597656250000e+01,6.200000000000000000e+01
-5.274487495422363281e+00,1.220637226104736328e+01,6.200000000000000000e+01
-1.406406879425048828e+00,9.258462905883789062e+00,6.200000000000000000e+01
-1.484955978393554688e+01,3.995052814483642578e+00,6.200000000000000000e+01
-1.185317897796630859e+01,1.523442173004150391e+01,6.200000000000000000e+01
-1.345114803314208984e+01,5.207577228546142578e+00,6.200000000000000000e+01
-1.081387400627136230e-01,1.013259983062744141e+01,6.200000000000000000e+01
-1.269157981872558594e+01,1.361824703216552734e+01,6.200000000000000000e+01
-5.479129791259765625e+00,7.876610755920410156e+00,6.200000000000000000e+01
-2.308579206466674805e+00,1.002910804748535156e+01,6.200000000000000000e+01
-1.148372173309326172e+01,1.772645378112792969e+01,6.200000000000000000e+01
-1.141579437255859375e+01,6.409335136413574219e+00,6.200000000000000000e+01
-1.715448760986328125e+01,7.622832298278808594e+00,6.200000000000000000e+01
-8.531274795532226562e+00,1.761410522460937500e+01,6.200000000000000000e+01
-2.033322334289550781e+00,1.434689903259277344e+01,6.200000000000000000e+01
-5.213941574096679688e+00,1.574136734008789062e+01,6.200000000000000000e+01
1.636000061035156250e+01,-7.080509185791015625e+00,6.300000000000000000e+01
8.878805160522460938e+00,7.902031898498535156e+00,6.300000000000000000e+01
1.294235420227050781e+01,3.794434309005737305e+00,6.300000000000000000e+01
1.245734596252441406e+01,6.848264217376708984e+00,6.300000000000000000e+01
1.075512981414794922e+01,7.972468376159667969e+00,6.300000000000000000e+01
1.875561714172363281e+01,-2.362249374389648438e+00,6.300000000000000000e+01
1.025132465362548828e+01,1.016386699676513672e+01,6.300000000000000000e+01
1.703017044067382812e+01,-3.649709701538085938e+00,6.300000000000000000e+01
1.803069877624511719e+01,-1.008393859863281250e+01,6.300000000000000000e+01
1.532002830505371094e+01,-1.318439722061157227e+00,6.300000000000000000e+01
5.558287143707275391e+00,3.117441177368164062e+00,6.300000000000000000e+01
1.215025711059570312e+01,-1.176904082298278809e+00,6.300000000000000000e+01
7.287583351135253906e+00,8.915581703186035156e+00,6.300000000000000000e+01
1.413607692718505859e+01,-2.190482020378112793e-01,6.300000000000000000e+01
1.806920814514160156e+01,-5.026943206787109375e+00,6.300000000000000000e+01
1.284794235229492188e+01,2.753898143768310547e+00,6.300000000000000000e+01
7.968549728393554688e+00,1.154787254333496094e+01,6.300000000000000000e+01
3.920600116252899170e-01,1.495349502563476562e+01,6.300000000000000000e+01
9.563804626464843750e+00,7.491837501525878906e+00,6.300000000000000000e+01
1.992697715759277344e+01,-8.959404945373535156e+00,6.300000000000000000e+01
2.041147232055664062e+01,-9.447258949279785156e+00,6.300000000000000000e+01
1.339446544647216797e+01,-1.203409099578857422e+01,6.300000000000000000e+01
1.334992980957031250e+01,-1.201434898376464844e+01,6.300000000000000000e+01
1.319562721252441406e+01,7.092667102813720703e+00,6.300000000000000000e+01
1.535867309570312500e+01,1.266364955902099609e+01,6.300000000000000000e+01
1.340200710296630859e+01,2.039169222116470337e-01,6.300000000000000000e+01
1.759589958190917969e+01,-4.739994049072265625e+00,6.300000000000000000e+01
8.952966690063476562e+00,7.225383281707763672e+00,6.300000000000000000e+01
1.166750812530517578e+01,5.594182014465332031e+00,6.300000000000000000e+01
1.640281867980957031e+01,-7.134467601776123047e+00,6.300000000000000000e+01
1.366456317901611328e+01,9.745222926139831543e-01,6.300000000000000000e+01
1.269353103637695312e+01,1.625983715057373047e+00,6.300000000000000000e+01
1.580277156829833984e+01,2.672013938426971436e-01,6.300000000000000000e+01
1.990612030029296875e+01,-8.776041030883789062e+00,6.300000000000000000e+01
1.946035957336425781e+01,-1.600973248481750488e+00,6.300000000000000000e+01
-3.197211027145385742e+00,5.134903907775878906e+00,6.300000000000000000e+01
1.503958225250244141e+01,-3.579641819000244141e+00,6.300000000000000000e+01
1.349261760711669922e+01,4.875240802764892578e+00,6.300000000000000000e+01
8.020256996154785156e+00,8.572828292846679688e+00,6.300000000000000000e+01
8.530035018920898438e+00,9.810592651367187500e+00,6.300000000000000000e+01
1.282573795318603516e+01,-4.948418140411376953e+00,6.300000000000000000e+01
1.225402164459228516e+01,1.671188235282897949e+00,6.300000000000000000e+01
1.445443534851074219e+01,1.851157397031784058e-01,6.300000000000000000e+01
1.615993309020996094e+01,7.442932605743408203e+00,6.300000000000000000e+01
1.488239574432373047e+01,-6.216595172882080078e-01,6.300000000000000000e+01
1.708410835266113281e+01,3.085594177246093750e+00,6.300000000000000000e+01
8.897207260131835938e+00,-4.419020652770996094e+00,6.300000000000000000e+01
1.506914901733398438e+01,-5.594145298004150391e+00,6.300000000000000000e+01
1.774505996704101562e+01,-9.372372627258300781e+00,6.300000000000000000e+01
1.770421981811523438e+01,-5.813664436340332031e+00,6.300000000000000000e+01
1.061528110504150391e+01,5.953338146209716797e+00,6.300000000000000000e+01
1.713728713989257812e+01,7.137039184570312500e+00,6.300000000000000000e+01
1.526806831359863281e+01,6.011344432830810547e+00,6.300000000000000000e+01
1.809369468688964844e+01,-1.001749897003173828e+01,6.300000000000000000e+01
2.023633384704589844e+01,-1.340054869651794434e+00,6.300000000000000000e+01
1.457034683227539062e+01,-2.295343160629272461e+00,6.300000000000000000e+01
8.650499343872070312e+00,7.803603172302246094e+00,6.300000000000000000e+01
9.897777557373046875e+00,8.724274635314941406e+00,6.300000000000000000e+01
1.683029937744140625e+01,-3.154156446456909180e+00,6.300000000000000000e+01
1.355996894836425781e+01,-7.996497154235839844e-01,6.300000000000000000e+01
1.609924888610839844e+01,5.896602272987365723e-01,6.300000000000000000e+01
1.037150859832763672e+01,5.901775360107421875e+00,6.300000000000000000e+01
-6.194427013397216797e+00,2.041695117950439453e+00,6.300000000000000000e+01
6.843431949615478516e+00,1.029624557495117188e+01,6.300000000000000000e+01
1.707174301147460938e+01,-2.849726438522338867e+00,6.300000000000000000e+01
8.855404853820800781e+00,-5.607431888580322266e+00,6.300000000000000000e+01
1.708637237548828125e+01,-1.918349862098693848e+00,6.300000000000000000e+01
6.699627399444580078e+00,1.218993425369262695e+00,6.300000000000000000e+01
-1.545106530189514160e+00,-1.023837089538574219e+00,6.300000000000000000e+01
-1.164830446243286133e+00,1.271654510498046875e+01,6.300000000000000000e+01
1.897152709960937500e+01,-7.986378192901611328e+00,6.300000000000000000e+01
5.771876335144042969e+00,6.746080875396728516e+00,6.300000000000000000e+01
1.916026306152343750e+01,6.265463352203369141e+00,6.300000000000000000e+01
1.392418003082275391e+01,-1.127097320556640625e+01,6.300000000000000000e+01
1.130532741546630859e+01,7.762835502624511719e+00,6.300000000000000000e+01
1.581099605560302734e+01,1.166877365112304688e+01,6.300000000000000000e+01
1.404705715179443359e+01,-1.105950450897216797e+01,6.300000000000000000e+01
1.717615509033203125e+01,-7.533471107482910156e+00,6.300000000000000000e+01
-8.862525939941406250e+00,1.509571552276611328e+01,6.300000000000000000e+01
1.364475345611572266e+01,-2.741025924682617188e+00,6.300000000000000000e+01
1.986903381347656250e+01,-6.505007743835449219e+00,6.300000000000000000e+01
1.179474067687988281e+01,8.475445747375488281e+00,6.300000000000000000e+01
1.600183105468750000e+01,-2.399349212646484375e+00,6.300000000000000000e+01
1.570456981658935547e+01,6.449600696563720703e+00,6.300000000000000000e+01
1.969064331054687500e+01,-2.572806477546691895e-01,6.300000000000000000e+01
1.592706394195556641e+01,-1.543847322463989258e+00,6.300000000000000000e+01
1.371887969970703125e+01,-1.394132733345031738e+00,6.300000000000000000e+01
1.045946979522705078e+01,-1.698578000068664551e+00,6.300000000000000000e+01
1.573843097686767578e+01,1.189002799987792969e+01,6.300000000000000000e+01
1.537612724304199219e+01,5.185017108917236328e+00,6.300000000000000000e+01
-7.537700653076171875e+00,1.798985099792480469e+01,6.300000000000000000e+01
1.602521514892578125e+01,2.798119783401489258e+00,6.300000000000000000e+01
1.374798107147216797e+01,-3.184416532516479492e+00,6.300000000000000000e+01
1.863696670532226562e+01,-3.321943283081054688e+00,6.300000000000000000e+01
7.068671703338623047e+00,1.038081645965576172e+01,6.300000000000000000e+01
2.014475440979003906e+01,-6.657286643981933594e+00,6.300000000000000000e+01
1.491991806030273438e+01,8.424049615859985352e-02,6.300000000000000000e+01
1.721499824523925781e+01,-5.562222480773925781e+00,6.300000000000000000e+01
-6.178845405578613281e+00,2.115590333938598633e+00,6.300000000000000000e+01
1.035504221916198730e+00,-3.004353284835815430e+00,6.300000000000000000e+01
1.091518497467041016e+01,-8.417111396789550781e+00,6.400000000000000000e+01
8.220559120178222656e+00,2.563414573669433594e+00,6.400000000000000000e+01
5.770091056823730469e+00,-9.246886372566223145e-01,6.400000000000000000e+01
1.014398002624511719e+01,1.904633760452270508e+00,6.400000000000000000e+01
1.512586784362792969e+01,-4.310423851013183594e+00,6.400000000000000000e+01
9.702436447143554688e+00,-3.619914293289184570e+00,6.400000000000000000e+01
8.944894790649414062e+00,-6.115304470062255859e+00,6.400000000000000000e+01
1.121847152709960938e+01,-5.047827243804931641e+00,6.400000000000000000e+01
8.399519920349121094e+00,-6.527734756469726562e+00,6.400000000000000000e+01
7.093151092529296875e+00,-4.358448028564453125e+00,6.400000000000000000e+01
8.435996055603027344e+00,-7.426425457000732422e+00,6.400000000000000000e+01
3.435573339462280273e+00,-6.663057327270507812e+00,6.400000000000000000e+01
5.751163005828857422e+00,-9.151007533073425293e-01,6.400000000000000000e+01
7.861095905303955078e+00,-1.241838455200195312e+00,6.400000000000000000e+01
6.590361118316650391e+00,-6.020966529846191406e+00,6.400000000000000000e+01
5.744094371795654297e+00,7.028236865997314453e+00,6.400000000000000000e+01
8.326076507568359375e+00,4.811973571777343750e+00,6.400000000000000000e+01
2.162140274047851562e+01,-8.117471694946289062e+00,6.400000000000000000e+01
1.802721977233886719e+01,-7.876325130462646484e+00,6.400000000000000000e+01
1.247300529479980469e+01,-3.756028413772583008e+00,6.400000000000000000e+01
1.865649604797363281e+01,2.060802459716796875e+00,6.400000000000000000e+01
6.352343559265136719e+00,-6.913527011871337891e+00,6.400000000000000000e+01
1.142085456848144531e+01,-8.134051322937011719e+00,6.400000000000000000e+01
3.170283794403076172e+00,-6.931408405303955078e+00,6.400000000000000000e+01
6.541183471679687500e+00,-1.844036340713500977e+00,6.400000000000000000e+01
1.780946540832519531e+01,-4.293827414512634277e-01,6.400000000000000000e+01
1.054124164581298828e+01,2.893239736557006836e+00,6.400000000000000000e+01
1.976335525512695312e+01,2.176296234130859375e+00,6.400000000000000000e+01
7.888918399810791016e+00,-1.535935878753662109e+00,6.400000000000000000e+01
6.319101810455322266e+00,-3.413413763046264648e+00,6.400000000000000000e+01
7.027890682220458984e+00,-5.975265026092529297e+00,6.400000000000000000e+01
2.092609405517578125e+01,2.296423196792602539e+00,6.400000000000000000e+01
4.243469238281250000e+00,-3.885146141052246094e+00,6.400000000000000000e+01
2.159778213500976562e+01,-3.837343215942382812e+00,6.400000000000000000e+01
8.720860481262207031e+00,-5.167254805564880371e-01,6.400000000000000000e+01
1.876766777038574219e+01,2.185793161392211914e+00,6.400000000000000000e+01
-2.491903543472290039e+00,4.756719112396240234e+00,6.400000000000000000e+01
3.707822799682617188e+00,-1.702048778533935547e+00,6.400000000000000000e+01
-2.453154182434082031e+01,2.117358016967773438e+01,6.400000000000000000e+01
2.454975843429565430e+00,7.300207614898681641e+00,6.400000000000000000e+01
1.191666316986083984e+01,-6.412356376647949219e+00,6.400000000000000000e+01
7.642127513885498047e+00,-6.758169651031494141e+00,6.400000000000000000e+01
1.624390029907226562e+01,-5.727259635925292969e+00,6.400000000000000000e+01
1.271893882751464844e+01,-8.198597908020019531e+00,6.400000000000000000e+01
1.326524543762207031e+01,-5.328118324279785156e+00,6.400000000000000000e+01
3.953613519668579102e+00,-1.644750475883483887e+00,6.400000000000000000e+01
1.058846092224121094e+01,-6.064577579498291016e+00,6.400000000000000000e+01
1.608028602600097656e+01,-4.054032802581787109e+00,6.400000000000000000e+01
1.237318229675292969e+01,-4.311202526092529297e+00,6.400000000000000000e+01
1.290615272521972656e+01,-5.992798328399658203e+00,6.400000000000000000e+01
1.141017150878906250e+01,7.770439982414245605e-01,6.400000000000000000e+01
-8.701304793357849121e-01,8.808596730232238770e-01,6.400000000000000000e+01
2.096520662307739258e+00,-5.713889598846435547e+00,6.400000000000000000e+01
6.801525592803955078e+00,-1.150505781173706055e+00,6.400000000000000000e+01
1.884792709350585938e+01,6.439543247222900391e+00,6.400000000000000000e+01
1.423433399200439453e+01,-8.661987304687500000e+00,6.400000000000000000e+01
4.151087284088134766e+00,-4.949777424335479736e-01,6.400000000000000000e+01
4.469938755035400391e+00,3.288460254669189453e+00,6.400000000000000000e+01
1.635650253295898438e+01,7.273806095123291016e+00,6.400000000000000000e+01
5.232486248016357422e+00,-7.043352603912353516e+00,6.400000000000000000e+01
1.035249042510986328e+01,-4.863094806671142578e+00,6.400000000000000000e+01
9.228870391845703125e+00,-9.171301841735839844e+00,6.400000000000000000e+01
1.435987567901611328e+01,3.106792688369750977e+00,6.400000000000000000e+01
2.117629432678222656e+01,-4.132359504699707031e+00,6.400000000000000000e+01
1.028839874267578125e+01,-7.651702404022216797e+00,6.400000000000000000e+01
1.027112483978271484e+01,-6.465584278106689453e+00,6.400000000000000000e+01
5.479920387268066406e+00,-3.312710046768188477e+00,6.400000000000000000e+01
-1.373849511146545410e+00,-1.965122699737548828e+00,6.400000000000000000e+01
2.084049606323242188e+01,-7.061480522155761719e+00,6.400000000000000000e+01
-2.657482337951660156e+01,2.329630279541015625e+01,6.400000000000000000e+01
-1.038163185119628906e+00,1.401579380035400391e+01,6.400000000000000000e+01
3.054021596908569336e-01,-6.697100639343261719e+00,6.400000000000000000e+01
1.748081588745117188e+01,1.893880248069763184e+00,6.400000000000000000e+01
1.000166416168212891e+01,5.193938016891479492e-01,6.400000000000000000e+01
1.199622631072998047e+01,-2.655265569686889648e+00,6.400000000000000000e+01
2.007144355773925781e+01,-5.642822742462158203e+00,6.400000000000000000e+01
8.411222457885742188e+00,-8.209599494934082031e+00,6.400000000000000000e+01
8.665310859680175781e+00,1.182342529296875000e+00,6.400000000000000000e+01
8.401584625244140625e+00,4.803413867950439453e+00,6.400000000000000000e+01
2.269471359252929688e+01,-5.416422843933105469e+00,6.400000000000000000e+01
9.352943420410156250e+00,-7.188077926635742188e+00,6.400000000000000000e+01
1.026298904418945312e+01,-5.666968822479248047e+00,6.400000000000000000e+01
2.004454231262207031e+01,-4.742125511169433594e+00,6.400000000000000000e+01
1.442520713806152344e+01,-6.534811973571777344e+00,6.400000000000000000e+01
2.099503326416015625e+01,-6.273787975311279297e+00,6.400000000000000000e+01
2.294774627685546875e+01,-7.381382465362548828e+00,6.400000000000000000e+01
1.690567779541015625e+01,-8.208785057067871094e+00,6.400000000000000000e+01
8.802179336547851562e+00,-3.220641613006591797e+00,6.400000000000000000e+01
2.193679428100585938e+01,-8.258514404296875000e-01,6.400000000000000000e+01
6.408307075500488281e+00,-1.223479211330413818e-01,6.400000000000000000e+01
9.378337860107421875e+00,2.204147338867187500e+00,6.400000000000000000e+01
2.454298973083496094e+00,7.295794963836669922e+00,6.400000000000000000e+01
1.649219322204589844e+01,-8.739686965942382812e+00,6.400000000000000000e+01
6.390841007232666016e+00,-6.137286663055419922e+00,6.400000000000000000e+01
7.815883636474609375e+00,7.200354099273681641e+00,6.400000000000000000e+01
-4.532539844512939453e+00,1.556679725646972656e+01,6.400000000000000000e+01
1.781417655944824219e+01,6.996938228607177734e+00,6.400000000000000000e+01
7.214868068695068359e+00,-7.269648551940917969e+00,6.400000000000000000e+01
8.260208129882812500e+00,-5.657242298126220703e+00,6.400000000000000000e+01
1.913841819763183594e+01,-4.155321598052978516e+00,6.400000000000000000e+01


==> Images/CEC_data_features_tsne.dat <==
x y label
-1.9794529676437378 -40.309871673583984 60.0
3.193645477294922 -36.742313385009766 60.0
5.851142883300781 -46.31550216674805 60.0
-0.20178166031837463 -38.49051284790039 60.0
3.26849102973938 -34.5761833190918 60.0
8.722155570983887 -49.037200927734375 60.0
5.820864677429199 -45.62461471557617 60.0
8.03532886505127 -47.26546859741211 60.0
0.9481120109558105 -44.37467956542969 60.0
9.451332092285156 -41.22804260253906 60.0
6.2120280265808105 -43.686607360839844 60.0
6.642611026763916 -48.34550476074219 60.0
3.665271520614624 -45.120399475097656 60.0
-0.41754376888275146 -37.92019271850586 60.0
7.151443004608154 -48.701683044433594 60.0
0.6769570708274841 -43.207950592041016 60.0
3.4515841007232666 -41.28523254394531 60.0
4.712718486785889 -46.01255416870117 60.0
8.428208351135254 -46.79988098144531 60.0
2.665996551513672 -44.598045349121094 60.0
5.196592330932617 -41.017547607421875 60.0
7.879706382751465 -45.36241912841797 60.0
2.216329336166382 -35.815433502197266 60.0
5.442311763763428 -42.642635345458984 60.0
-2.080509662628174 -43.430381774902344 60.0
7.0885419845581055 -41.30171203613281 60.0
3.2376670837402344 -41.483070373535156 60.0
6.69032096862793 -49.48248291015625 60.0
2.4337265491485596 -40.39881134033203 60.0
1.4077231884002686 -35.651954650878906 60.0
-0.9105960130691528 -2.8593289852142334 60.0
3.1071999073028564 -44.1225471496582 60.0
-1.6892668008804321 -43.773502349853516 60.0
7.440980434417725 -44.60515594482422 60.0
6.564550399780273 -45.14402389526367 60.0
-1.3434374332427979 -41.40183639526367 60.0
6.109618186950684 -35.74665832519531 60.0
5.193775177001953 -43.897586822509766 60.0
2.294006586074829 -39.08623123168945 60.0
4.326366424560547 -44.41594696044922 60.0
-0.009652520529925823 -33.77989196777344 60.0
-0.19950835406780243 -44.59959030151367 60.0
4.523775100708008 -48.07672882080078 60.0
-0.9816754460334778 -41.50160217285156 60.0
-0.09917818754911423 -33.5578727722168 60.0
9.761305809020996 -47.51039505004883 60.0
4.690764427185059 -40.12657928466797 60.0
2.3565540313720703 -36.8161506652832 60.0
3.9663708209991455 -41.008995056152344 60.0
-1.8022419214248657 -45.12795639038086 60.0
-0.7684972882270813 -44.494384765625 60.0
3.6028711795806885 -46.732913970947266 60.0
8.906665802001953 -43.38957214355469 60.0
7.382934093475342 -9.366514205932617 60.0
9.929248809814453 -48.66635513305664 60.0
0.9007912874221802 -39.63699722290039 60.0
3.6040263175964355 -45.73175811767578 60.0
8.416348457336426 -44.748451232910156 60.0
3.6123712062835693 -44.01801300048828 60.0
10.740571975708008 -46.19325637817383 60.0
0.7203750014305115 -46.23103713989258 60.0
3.960244655609131 -47.20808792114258 60.0
7.691868305206299 -46.281429290771484 60.0
6.004861831665039 -47.596649169921875 60.0
-0.297109991312027 -42.85215759277344 60.0
3.727633476257324 -38.896217346191406 60.0
-1.040184736251831 -42.16632080078125 60.0
5.662996768951416 -41.8499641418457 60.0
1.8002630472183228 -45.3663330078125 60.0
0.9546054005622864 -38.29545974731445 60.0
0.6750230193138123 -41.11862564086914 60.0
5.630282878875732 -47.158939361572266 60.0
1.7723424434661865 -44.21451950073242 60.0
7.555972099304199 -47.72795867919922 60.0
8.290078163146973 -48.74956512451172 60.0
2.694551467895508 -39.729984283447266 60.0
6.111111164093018 -46.18126678466797 60.0
3.82293963432312 -48.510841369628906 60.0
7.180324554443359 -46.69120788574219 60.0
2.646174430847168 -44.87437438964844 60.0
6.075292587280273 -40.30778503417969 60.0
1.1985442638397217 -41.920528411865234 60.0
-0.2659892439842224 -39.063072204589844 60.0
0.18754924833774567 -41.918819427490234 60.0
9.26889705657959 -41.10367202758789 60.0
1.621451497077942 -43.25859451293945 60.0
-1.6292104721069336 -38.52073669433594 60.0
0.27691569924354553 -44.050254821777344 60.0
4.172670364379883 -45.61809539794922 60.0
9.0497407913208 -46.0572624206543 60.0
8.934575080871582 -47.535579681396484 60.0
-0.5146034359931946 -40.40103530883789 60.0
7.260015964508057 -48.927284240722656 60.0
5.360482215881348 -46.20381164550781 60.0
5.477670192718506 -38.19343185424805 60.0
1.3125250339508057 -41.926979064941406 60.0
3.695277690887451 -42.098785400390625 60.0
1.5493742227554321 -39.49674606323242 60.0
2.9067699909210205 -42.82819366455078 60.0
0.994645893573761 -39.2729377746582 60.0
-20.80687141418457 24.560110092163086 61.0
-15.453706741333008 23.05887222290039 61.0
-13.107902526855469 20.878419876098633 61.0
-21.3730411529541 24.348989486694336 61.0
-23.532716751098633 21.55801773071289 61.0
-19.382354736328125 25.763408660888672 61.0
-10.959282875061035 19.836389541625977 61.0
-20.126853942871094 25.80692481994629 61.0
-21.48407745361328 18.988616943359375 61.0
8.249171257019043 11.711860656738281 61.0
-19.194211959838867 27.386571884155273 61.0
-19.051210403442383 22.282060623168945 61.0
-15.653023719787598 19.223331451416016 61.0
-21.163330078125 23.026220321655273 61.0
-23.058792114257812 26.350383758544922 61.0
5.129199504852295 0.6329042315483093 61.0
-15.319112777709961 20.146665573120117 61.0
-18.85181999206543 25.36944007873535 61.0
-17.820005416870117 20.56777000427246 61.0
-24.33753204345703 22.690898895263672 61.0
9.323866844177246 11.746675491333008 61.0
-15.720702171325684 20.08551025390625 61.0
-19.817428588867188 22.91425323486328 61.0
-19.00955581665039 24.42765998840332 61.0
-14.657329559326172 17.65792465209961 61.0
-15.36821460723877 21.742942810058594 61.0
1.563415288925171 -0.03307006508111954 61.0
-25.217906951904297 23.56947135925293 61.0
-17.806745529174805 25.402462005615234 61.0
-20.066387176513672 24.36139488220215 61.0
-20.76331901550293 26.593612670898438 61.0
3.8596229553222656 1.4997358322143555 61.0
-15.825359344482422 15.401761054992676 61.0
-14.889071464538574 18.5284366607666 61.0
-16.629459381103516 23.52010726928711 61.0
1.1742277145385742 -2.6102190017700195 61.0
-12.98452091217041 14.76620101928711 61.0
-20.621685028076172 23.681777954101562 61.0
-15.698962211608887 16.020252227783203 61.0
-20.671138763427734 19.84503173828125 61.0
-17.766197204589844 20.767921447753906 61.0
-20.425642013549805 21.196725845336914 61.0
-16.11311912536621 17.498851776123047 61.0
-15.97205638885498 17.66570472717285 61.0
-18.00710678100586 22.756633758544922 61.0
-23.497713088989258 22.556459426879883 61.0
-5.14242696762085 16.489452362060547 61.0
-16.634624481201172 22.302392959594727 61.0
-24.916837692260742 24.227935791015625 61.0
-26.033918380737305 26.7064151763916 61.0
-20.39815902709961 25.063234329223633 61.0
-21.74195671081543 23.548112869262695 61.0
-13.444367408752441 21.482505798339844 61.0
-16.544179916381836 20.413494110107422 61.0
-16.307750701904297 25.60077667236328 61.0
-23.448720932006836 22.705537796020508 61.0
-25.843494415283203 25.017271041870117 61.0
-14.464716911315918 15.012678146362305 61.0
-11.405133247375488 21.242904663085938 61.0
-20.854860305786133 27.309268951416016 61.0
-20.32417106628418 22.178449630737305 61.0
-17.885345458984375 23.54254150390625 61.0
-17.74933624267578 21.541885375976562 61.0
-24.235918045043945 25.502975463867188 61.0
-25.21047592163086 25.711078643798828 61.0
-14.450298309326172 23.860780715942383 61.0
-17.97691535949707 24.810504913330078 61.0
-16.78692054748535 15.066306114196777 61.0
-17.165334701538086 27.78858757019043 61.0
9.39507007598877 11.528739929199219 61.0
-23.522945404052734 20.69639015197754 61.0
-19.179317474365234 22.05777931213379 61.0
-21.047693252563477 26.027992248535156 61.0
-18.035371780395508 19.135238647460938 61.0
2.4483137130737305 -0.3441511392593384 61.0
-22.265411376953125 25.00235939025879 61.0
-17.692935943603516 19.6287841796875 61.0
-14.950323104858398 21.648122787475586 61.0
-14.497846603393555 19.756563186645508 61.0
-24.869251251220703 23.19111442565918 61.0
2.080240488052368 1.7402465343475342 61.0
-17.092796325683594 22.085479736328125 61.0
2.443391799926758 1.2629187107086182 61.0
-21.757413864135742 25.920740127563477 61.0
-23.663639068603516 25.87950897216797 61.0
-23.614376068115234 25.082828521728516 61.0
-22.018726348876953 27.93730354309082 61.0
12.087356567382812 4.9233293533325195 61.0
-16.825937271118164 19.236482620239258 61.0
-22.047101974487305 21.149574279785156 61.0
-19.41265106201172 20.839366912841797 61.0
2.169114351272583 -5.058908462524414 61.0
-12.995805740356445 19.278343200683594 61.0
-17.411182403564453 25.332576751708984 61.0
-19.873353958129883 23.809738159179688 61.0
-19.364582061767578 24.446380615234375 61.0
-16.470287322998047 20.173803329467773 61.0
-14.483097076416016 20.744083404541016 61.0
-16.76871681213379 21.041427612304688 61.0
1.1713308095932007 4.895800590515137 61.0
-9.099854469299316 11.410759925842285 62.0
-2.864039421081543 11.068839073181152 62.0
-13.35991096496582 4.012759208679199 62.0
-16.939302444458008 8.554619789123535 62.0
-9.547014236450195 2.6429433822631836 62.0
-5.415416717529297 14.782878875732422 62.0
-15.9883394241333 8.553718566894531 62.0
-4.456315994262695 6.7072577476501465 62.0
-25.42971420288086 20.3048095703125 62.0
-6.622132778167725 12.911857604980469 62.0
0.12576569616794586 9.534952163696289 62.0
-6.2022199630737305 8.38527774810791 62.0
-3.1095986366271973 10.165928840637207 62.0
-9.75633430480957 10.113360404968262 62.0
-16.160415649414062 10.32586669921875 62.0
-11.243876457214355 9.991475105285645 62.0
-14.070045471191406 8.923355102539062 62.0
-11.296622276306152 5.4338908195495605 62.0
-15.968974113464355 7.587316513061523 62.0
-7.695573806762695 11.69888687133789 62.0
-15.63210678100586 11.469861030578613 62.0
-7.750312805175781 10.718586921691895 62.0
-6.6808881759643555 7.401256561279297 62.0
-14.443801879882812 4.700108051300049 62.0
-1.63783597946167 11.259387016296387 62.0
-7.29127836227417 8.826934814453125 62.0
-2.6117076873779297 11.941067695617676 62.0
-10.51372241973877 7.1445441246032715 62.0
-13.20083999633789 26.902368545532227 62.0
-10.247559547424316 10.131697654724121 62.0
-4.280713081359863 9.937067985534668 62.0
-6.026569366455078 9.442699432373047 62.0
-0.9355716109275818 8.950258255004883 62.0
-17.656171798706055 8.534102439880371 62.0
-1.5559968948364258 -0.22159938514232635 62.0
-2.009340763092041 14.021015167236328 62.0
-14.266034126281738 10.392194747924805 62.0
-9.45391845703125 2.692953109741211 62.0
-0.2516058683395386 16.272260665893555 62.0
-4.886185169219971 11.958366394042969 62.0
-16.83312225341797 9.794867515563965 62.0
-6.145491600036621 8.214751243591309 62.0
-8.402301788330078 10.988739013671875 62.0
-8.282777786254883 12.910764694213867 62.0
-14.791784286499023 10.444657325744629 62.0
-7.645821571350098 6.749716758728027 62.0
-6.04772424697876 10.78911018371582 62.0
-14.64101791381836 8.214229583740234 62.0
-2.2906150817871094 14.948315620422363 62.0
-1.2974209785461426 0.5948330760002136 62.0
-16.57054328918457 9.161012649536133 62.0
-15.375523567199707 9.949971199035645 62.0
-6.309752941131592 10.64046573638916 62.0
-15.383882522583008 9.423762321472168 62.0
-3.488187551498413 10.86036205291748 62.0
-14.89080810546875 5.183523178100586 62.0
-8.376204490661621 14.103999137878418 62.0
-8.051846504211426 6.84199333190918 62.0
-4.171910285949707 13.858158111572266 62.0
-7.083402633666992 7.183236598968506 62.0
-14.474215507507324 3.8664028644561768 62.0
-4.163887977600098 11.61633586883545 62.0
-4.830525875091553 10.480581283569336 62.0
-4.997227191925049 8.703402519226074 62.0
-8.519735336303711 8.228560447692871 62.0
-16.623891830444336 11.159991264343262 62.0
-1.6904618740081787 8.390812873840332 62.0
-15.646297454833984 8.627472877502441 62.0
-10.638997077941895 7.117194652557373 62.0
-11.373950958251953 5.653005123138428 62.0
-4.51676082611084 15.009292602539062 62.0
-12.452391624450684 13.049224853515625 62.0
-7.4701433181762695 17.55137062072754 62.0
-3.5246474742889404 9.2650785446167 62.0
-7.065237998962402 11.048831939697266 62.0
-15.311371803283691 12.002141952514648 62.0
-16.384111404418945 13.067455291748047 62.0
-2.083627939224243 12.5134916305542 62.0
-13.688361167907715 5.605883598327637 62.0
-14.916534423828125 8.585086822509766 62.0
-8.8897066116333 9.771449089050293 62.0
-14.811403274536133 7.494090557098389 62.0
-14.303049087524414 10.625800132751465 62.0
-15.26410961151123 7.814817905426025 62.0
-12.167612075805664 17.9166259765625 62.0
-5.274487495422363 12.206372261047363 62.0
-1.4064068794250488 9.258462905883789 62.0
-14.849559783935547 3.9950528144836426 62.0
-11.853178977966309 15.234421730041504 62.0
-13.45114803314209 5.207577228546143 62.0
-0.10813874006271362 10.132599830627441 62.0
-12.691579818725586 13.618247032165527 62.0
-5.479129791259766 7.87661075592041 62.0
-2.308579206466675 10.029108047485352 62.0
-11.483721733093262 17.72645378112793 62.0
-11.415794372558594 6.409335136413574 62.0
-17.15448760986328 7.622832298278809 62.0
-8.531274795532227 17.614105224609375 62.0
-2.033322334289551 14.346899032592773 62.0
-5.21394157409668 15.74136734008789 62.0
16.360000610351562 -7.080509185791016 63.0
8.878805160522461 7.902031898498535 63.0
12.942354202270508 3.7944343090057373 63.0
12.457345962524414 6.848264217376709 63.0
10.75512981414795 7.972468376159668 63.0
18.755617141723633 -2.3622493743896484 63.0
10.251324653625488 10.163866996765137 63.0
17.030170440673828 -3.649709701538086 63.0
18.030698776245117 -10.083938598632812 63.0
15.320028305053711 -1.3184397220611572 63.0
5.558287143707275 3.117441177368164 63.0
12.150257110595703 -1.1769040822982788 63.0
7.287583351135254 8.915581703186035 63.0
14.136076927185059 -0.21904820203781128 63.0
18.0692081451416 -5.026943206787109 63.0
12.847942352294922 2.7538981437683105 63.0
7.968549728393555 11.547872543334961 63.0
0.3920600116252899 14.953495025634766 63.0
9.563804626464844 7.491837501525879 63.0
19.926977157592773 -8.959404945373535 63.0
20.41147232055664 -9.447258949279785 63.0
13.394465446472168 -12.034090995788574 63.0
13.349929809570312 -12.014348983764648 63.0
13.195627212524414 7.092667102813721 63.0
15.358673095703125 12.663649559020996 63.0
13.402007102966309 0.20391692221164703 63.0
17.59589958190918 -4.739994049072266 63.0
8.952966690063477 7.225383281707764 63.0
11.667508125305176 5.594182014465332 63.0
16.40281867980957 -7.134467601776123 63.0
13.664563179016113 0.9745222926139832 63.0
12.693531036376953 1.625983715057373 63.0
15.80277156829834 0.26720139384269714 63.0
19.90612030029297 -8.776041030883789 63.0
19.460359573364258 -1.6009732484817505 63.0
-3.1972110271453857 5.134903907775879 63.0
15.039582252502441 -3.579641819000244 63.0
13.4926176071167 4.875240802764893 63.0
8.020256996154785 8.57282829284668 63.0
8.530035018920898 9.810592651367188 63.0
12.825737953186035 -4.948418140411377 63.0
12.254021644592285 1.671188235282898 63.0
14.454435348510742 0.1851157397031784 63.0
16.15993309020996 7.442932605743408 63.0
14.88239574432373 -0.621659517288208 63.0
17.084108352661133 3.0855941772460938 63.0
8.897207260131836 -4.419020652770996 63.0
15.069149017333984 -5.59414529800415 63.0
17.745059967041016 -9.3723726272583 63.0
17.704219818115234 -5.813664436340332 63.0
10.615281105041504 5.953338146209717 63.0
17.137287139892578 7.1370391845703125 63.0
15.268068313598633 6.0113444328308105 63.0
18.09369468688965 -10.017498970031738 63.0
20.2363338470459 -1.3400548696517944 63.0
14.57034683227539 -2.2953431606292725 63.0
8.65049934387207 7.803603172302246 63.0
9.897777557373047 8.724274635314941 63.0
16.830299377441406 -3.154156446456909 63.0
13.559968948364258 -0.799649715423584 63.0
16.0992488861084 0.5896602272987366 63.0
10.371508598327637 5.901775360107422 63.0
-6.194427013397217 2.0416951179504395 63.0
6.8434319496154785 10.296245574951172 63.0
17.07174301147461 -2.849726438522339 63.0
8.8554048538208 -5.607431888580322 63.0
17.08637237548828 -1.9183498620986938 63.0
6.69962739944458 1.2189934253692627 63.0
-1.5451065301895142 -1.0238370895385742 63.0
-1.1648304462432861 12.716545104980469 63.0
18.971527099609375 -7.986378192901611 63.0
5.771876335144043 6.7460808753967285 63.0
19.160263061523438 6.265463352203369 63.0
13.924180030822754 -11.270973205566406 63.0
11.305327415466309 7.762835502624512 63.0
15.810996055603027 11.668773651123047 63.0
14.047057151794434 -11.059504508972168 63.0
17.17615509033203 -7.53347110748291 63.0
-8.862525939941406 15.095715522766113 63.0
13.644753456115723 -2.741025924682617 63.0
19.869033813476562 -6.505007743835449 63.0
11.794740676879883 8.475445747375488 63.0
16.0018310546875 -2.3993492126464844 63.0
15.704569816589355 6.449600696563721 63.0
19.690643310546875 -0.2572806477546692 63.0
15.927063941955566 -1.5438473224639893 63.0
13.718879699707031 -1.3941327333450317 63.0
10.45946979522705 -1.6985780000686646 63.0
15.738430976867676 11.89002799987793 63.0
15.376127243041992 5.185017108917236 63.0
-7.537700653076172 17.989850997924805 63.0
16.02521514892578 2.7981197834014893 63.0
13.747981071472168 -3.1844165325164795 63.0
18.636966705322266 -3.3219432830810547 63.0
7.068671703338623 10.380816459655762 63.0
20.14475440979004 -6.657286643981934 63.0
14.919918060302734 0.08424049615859985 63.0
17.214998245239258 -5.562222480773926 63.0
-6.178845405578613 2.1155903339385986 63.0
1.0355042219161987 -3.0043532848358154 63.0
10.91518497467041 -8.41711139678955 64.0
8.220559120178223 2.5634145736694336 64.0
5.7700910568237305 -0.9246886372566223 64.0
10.143980026245117 1.9046337604522705 64.0
15.12586784362793 -4.310423851013184 64.0
9.702436447143555 -3.6199142932891846 64.0
8.944894790649414 -6.115304470062256 64.0
11.21847152709961 -5.047827243804932 64.0
8.399519920349121 -6.527734756469727 64.0
7.093151092529297 -4.358448028564453 64.0
8.435996055603027 -7.426425457000732 64.0
3.4355733394622803 -6.663057327270508 64.0
5.751163005828857 -0.9151007533073425 64.0
7.861095905303955 -1.2418384552001953 64.0
6.59036111831665 -6.020966529846191 64.0
5.744094371795654 7.0282368659973145 64.0
8.32607650756836 4.811973571777344 64.0
21.621402740478516 -8.117471694946289 64.0
18.027219772338867 -7.8763251304626465 64.0
12.473005294799805 -3.756028413772583 64.0
18.656496047973633 2.060802459716797 64.0
6.352343559265137 -6.913527011871338 64.0
11.420854568481445 -8.134051322937012 64.0
3.170283794403076 -6.931408405303955 64.0
6.5411834716796875 -1.844036340713501 64.0
17.809465408325195 -0.4293827414512634 64.0
10.541241645812988 2.893239736557007 64.0
19.763355255126953 2.1762962341308594 64.0
7.888918399810791 -1.535935878753662 64.0
6.319101810455322 -3.4134137630462646 64.0
7.027890682220459 -5.975265026092529 64.0
20.92609405517578 2.2964231967926025 64.0
4.24346923828125 -3.885146141052246 64.0
21.597782135009766 -3.837343215942383 64.0
8.720860481262207 -0.516725480556488 64.0
18.767667770385742 2.185793161392212 64.0
-2.49190354347229 4.75671911239624 64.0
3.707822799682617 -1.7020487785339355 64.0
-24.53154182434082 21.173580169677734 64.0
2.4549758434295654 7.300207614898682 64.0
11.91666316986084 -6.412356376647949 64.0
7.642127513885498 -6.758169651031494 64.0
16.243900299072266 -5.727259635925293 64.0
12.718938827514648 -8.19859790802002 64.0
13.26524543762207 -5.328118324279785 64.0
3.953613519668579 -1.6447504758834839 64.0
10.588460922241211 -6.064577579498291 64.0
16.080286026000977 -4.054032802581787 64.0
12.37318229675293 -4.311202526092529 64.0
12.906152725219727 -5.992798328399658 64.0
11.410171508789062 0.7770439982414246 64.0
-0.8701304793357849 0.8808596730232239 64.0
2.0965206623077393 -5.7138895988464355 64.0
6.801525592803955 -1.150505781173706 64.0
18.84792709350586 6.4395432472229 64.0
14.234333992004395 -8.6619873046875 64.0
4.151087284088135 -0.494977742433548 64.0
4.4699387550354 3.2884602546691895 64.0
16.356502532958984 7.273806095123291 64.0
5.232486248016357 -7.0433526039123535 64.0
10.352490425109863 -4.863094806671143 64.0
9.228870391845703 -9.17130184173584 64.0
14.359875679016113 3.106792688369751 64.0
21.176294326782227 -4.132359504699707 64.0
10.288398742675781 -7.651702404022217 64.0
10.271124839782715 -6.4655842781066895 64.0
5.479920387268066 -3.3127100467681885 64.0
-1.3738495111465454 -1.9651226997375488 64.0
20.840496063232422 -7.061480522155762 64.0
-26.5748233795166 23.296302795410156 64.0
-1.038163185119629 14.015793800354004 64.0
0.30540215969085693 -6.697100639343262 64.0
17.480815887451172 1.8938802480697632 64.0
10.001664161682129 0.519393801689148 64.0
11.99622631072998 -2.6552655696868896 64.0
20.071443557739258 -5.642822742462158 64.0
8.411222457885742 -8.209599494934082 64.0
8.665310859680176 1.182342529296875 64.0
8.40158462524414 4.8034138679504395 64.0
22.694713592529297 -5.4164228439331055 64.0
9.352943420410156 -7.188077926635742 64.0
10.262989044189453 -5.666968822479248 64.0
20.04454231262207 -4.742125511169434 64.0
14.425207138061523 -6.534811973571777 64.0
20.995033264160156 -6.273787975311279 64.0
22.94774627685547 -7.381382465362549 64.0
16.905677795410156 -8.208785057067871 64.0
8.802179336547852 -3.220641613006592 64.0
21.93679428100586 -0.8258514404296875 64.0
6.408307075500488 -0.12234792113304138 64.0
9.378337860107422 2.2041473388671875 64.0
2.454298973083496 7.29579496383667 64.0
16.4921932220459 -8.739686965942383 64.0
6.390841007232666 -6.13728666305542 64.0
7.815883636474609 7.200354099273682 64.0
-4.5325398445129395 15.566797256469727 64.0
17.814176559448242 6.996938228607178 64.0
7.214868068695068 -7.269648551940918 64.0
8.260208129882812 -5.657242298126221 64.0
19.138418197631836 -4.1553215980529785 64.0


==> Images/tsne_data/CEC_data_features_incorrect_tsne_classes_from0to100.dat <==
x y label
-5.174367904663086 -25.811811447143555 60.0
-8.293307304382324 -30.474456787109375 60.0
-8.217400550842285 -32.40424346923828 60.0
-9.727864265441895 -31.18397331237793 60.0
-8.803159713745117 -31.480308532714844 60.0
-9.3612642288208 -31.78363609313965 60.0
-10.062305450439453 -30.932559967041016 60.0
-9.891063690185547 -30.2259464263916 60.0
-10.248520851135254 -31.585750579833984 60.0
4.81411600112915 -2.246350049972534 60.0
-6.718555927276611 -22.672765731811523 60.0
-3.9293134212493896 -29.04737663269043 60.0
-4.545459747314453 -23.085220336914062 60.0
-6.018846035003662 -28.27179527282715 60.0
-7.183439254760742 -31.296497344970703 60.0
-4.438225269317627 -22.844064712524414 60.0
-2.819610834121704 -28.148883819580078 60.0
-7.587347984313965 -29.93001937866211 60.0
-1.5645287036895752 -1.1899234056472778 60.0
-9.938539505004883 -32.43995666503906 60.0
-10.469268798828125 -30.158483505249023 60.0
-9.303504943847656 -30.85445785522461 60.0
-8.245833396911621 -31.320613861083984 60.0
-8.155051231384277 -30.706737518310547 60.0
-8.739151000976562 -31.46835708618164 60.0
-8.585418701171875 -32.15216827392578 60.0
-4.744326114654541 -28.92887306213379 60.0
-8.441452980041504 -30.372333526611328 60.0
-9.298295021057129 -30.78280258178711 60.0
-9.410334587097168 -30.05836296081543 60.0
-9.070448875427246 -31.97671127319336 60.0
-9.592384338378906 -31.721240997314453 60.0


==> Images/tsne_data/CEC_data_features_incorrect_tsne_classes_from100to200.dat <==
x y label
12.008321762084961 9.713488578796387 61.0
8.452237129211426 11.515498161315918 61.0
9.246538162231445 4.29118013381958 61.0
6.854738712310791 8.904068946838379 61.0
7.424327373504639 6.569699287414551 61.0
0.3552321195602417 6.511037826538086 61.0
12.46753215789795 7.9438042640686035 61.0
11.237574577331543 10.632150650024414 61.0
11.909647941589355 5.195642471313477 61.0
0.6567990779876709 0.848792314529419 61.0
10.901878356933594 9.93469524383545 61.0
9.066266059875488 9.939051628112793 61.0
10.277099609375 4.078403949737549 61.0
1.1052371263504028 6.1743903160095215 61.0
10.994088172912598 10.151219367980957 61.0
11.474296569824219 11.98988151550293 61.0
10.931833267211914 8.837234497070312 61.0
7.011009693145752 1.995908498764038 61.0
10.42454719543457 4.970839500427246 61.0
1.6315033435821533 1.3573765754699707 61.0
9.645517349243164 13.163984298706055 61.0
10.490155220031738 11.568950653076172 61.0
11.984512329101562 8.473823547363281 61.0
6.0201897621154785 3.021310329437256 61.0
7.733706474304199 12.389506340026855 61.0
9.764613151550293 12.956565856933594 61.0
9.413701057434082 9.404581069946289 61.0
8.394542694091797 8.123952865600586 61.0
11.481569290161133 11.3560152053833 61.0
11.531269073486328 11.368852615356445 61.0
10.49753475189209 8.2376127243042 61.0
9.611844062805176 4.3486714363098145 61.0
2.517376661300659 11.09567642211914 61.0
11.249732971191406 9.022710800170898 61.0
10.986884117126465 5.315611839294434 61.0
13.440013885498047 9.238187789916992 61.0
8.74276351928711 11.161043167114258 61.0
10.22298812866211 9.889723777770996 61.0
9.9296236038208 4.6519575119018555 61.0
13.000659942626953 5.251417636871338 61.0
8.898466110229492 13.201118469238281 61.0
7.606197834014893 9.256891250610352 61.0
12.357726097106934 6.725110054016113 61.0
9.134467124938965 8.798893928527832 61.0
11.79574203491211 4.535067558288574 61.0
12.615715026855469 4.9953484535217285 61.0
12.816569328308105 9.44784164428711 61.0
10.442876815795898 13.554154396057129 61.0
11.914266586303711 2.987380266189575 61.0
0.8611859679222107 5.986196041107178 61.0
8.723599433898926 4.1715192794799805 61.0
10.20005989074707 8.058741569519043 61.0
12.08680248260498 7.216217517852783 61.0
9.617899894714355 9.028847694396973 61.0
4.526027202606201 1.163913607597351 61.0
12.129424095153809 5.962035655975342 61.0
9.488288879394531 9.557765007019043 61.0
11.043401718139648 9.280240058898926 61.0
9.608392715454102 10.926088333129883 61.0
10.152057647705078 4.671298980712891 61.0
7.380609512329102 3.6511189937591553 61.0
10.538788795471191 8.805749893188477 61.0
5.554336071014404 2.2347288131713867 61.0
11.715941429138184 4.785531044006348 61.0
11.369190216064453 4.623570442199707 61.0
13.193573951721191 7.0710859298706055 61.0
-3.9401967525482178 2.4982919692993164 61.0
10.226758003234863 10.138655662536621 61.0
9.382437705993652 8.209160804748535 61.0
3.006166696548462 -2.39739727973938 61.0
10.755032539367676 10.974635124206543 61.0
10.355189323425293 9.892744064331055 61.0
9.79292106628418 10.961867332458496 61.0
10.268531799316406 9.323512077331543 61.0
4.087716102600098 5.778421878814697 61.0


==> Images/tsne_data/CEC_data_features_incorrect_tsne_classes_from200to300.dat <==
x y label
2.3644886016845703 15.667818069458008 62.0
-0.7940170168876648 12.978468894958496 62.0
5.0090227127075195 13.90268611907959 62.0
6.927445411682129 17.13574981689453 62.0
4.644958972930908 8.602272033691406 62.0
2.035745143890381 11.798208236694336 62.0
6.45028018951416 15.981303215026855 62.0
10.13478946685791 3.0626235008239746 62.0
1.5218734741210938 9.115691184997559 62.0
0.2061874270439148 15.46852970123291 62.0
3.0677168369293213 15.384037971496582 62.0
7.659875392913818 16.144332885742188 62.0
5.7055344581604 16.43732452392578 62.0
4.474878787994385 18.534048080444336 62.0
6.451929092407227 16.8201961517334 62.0
7.709518909454346 15.21057415008545 62.0
0.16272489726543427 16.305444717407227 62.0
-1.207786202430725 12.330333709716797 62.0
1.058415412902832 15.698369979858398 62.0
-0.9222464561462402 12.604500770568848 62.0
3.251329183578491 17.6720027923584 62.0
6.946388244628906 3.9869556427001953 62.0
-0.47520703077316284 13.944567680358887 62.0
2.355350971221924 9.00154972076416 62.0
7.012779235839844 17.76630210876465 62.0
5.347925662994385 -0.5822949409484863 62.0
-0.06743364781141281 11.29290771484375 62.0
8.001154899597168 16.65896224975586 62.0
3.6314237117767334 11.953361511230469 62.0
7.2506608963012695 15.591341972351074 62.0
0.07861914485692978 15.581759452819824 62.0
7.940474033355713 16.54739761352539 62.0
0.7955265641212463 14.414267539978027 62.0
6.225512504577637 17.14223289489746 62.0
6.1394805908203125 0.09131163358688354 62.0
6.870365619659424 16.068513870239258 62.0
7.364449501037598 16.36846160888672 62.0
7.007795810699463 16.312145233154297 62.0
-0.14416633546352386 13.087620735168457 62.0
5.3309526443481445 14.711421012878418 62.0
1.0672160387039185 16.7896728515625 62.0
1.3478866815567017 12.107161521911621 62.0
0.45643213391304016 16.50086212158203 62.0
4.698585033416748 13.93639850616455 62.0
0.5039490461349487 13.090502738952637 62.0
-0.23194581270217896 13.912044525146484 62.0
1.8916680812835693 16.363161087036133 62.0
8.087325096130371 15.597193717956543 62.0
3.000521659851074 9.521397590637207 62.0
6.444443225860596 16.22825050354004 62.0
3.37923002243042 17.71721076965332 62.0
4.420406341552734 18.320444107055664 62.0
1.7344213724136353 11.168070793151855 62.0
6.010568141937256 12.595454216003418 62.0
4.3352861404418945 10.655967712402344 62.0
-0.9521799087524414 13.617975234985352 62.0
7.667203903198242 14.666006088256836 62.0
-0.42255693674087524 11.943133354187012 62.0
5.888099193572998 14.05675220489502 62.0
6.306865692138672 16.584388732910156 62.0
5.7572736740112305 16.316295623779297 62.0
8.17690658569336 16.63060188293457 62.0
6.080539226531982 16.817039489746094 62.0
7.207983016967773 10.49068546295166 62.0
2.3964011669158936 9.16162395477295 62.0
4.334811210632324 13.200603485107422 62.0
5.44194221496582 14.294784545898438 62.0
1.1576343774795532 9.633233070373535 62.0
0.09174623340368271 12.586549758911133 62.0
6.730542182922363 10.40760612487793 62.0
4.2331085205078125 18.010215759277344 62.0
6.688787937164307 17.635272979736328 62.0
5.335517883300781 10.912310600280762 62.0
2.2970662117004395 11.107392311096191 62.0


==> Images/tsne_data/CEC_data_features_incorrect_tsne_classes_from300to400.dat <==
x y label
-1.0658293962478638 4.380160808563232 63.0
-3.870225667953491 1.914939045906067 63.0
-3.584153652191162 3.4006972312927246 63.0
-2.21618914604187 4.121033191680908 63.0
-1.476887583732605 5.8790411949157715 63.0
-7.924975872039795 -5.451591968536377 63.0
-4.85051155090332 -1.004902720451355 63.0
-3.1307289600372314 -7.239772319793701 63.0
0.36979761719703674 5.130414009094238 63.0
-3.919628620147705 -0.41908392310142517 63.0
-3.5345535278320312 1.3371020555496216 63.0
0.010032656602561474 6.572907447814941 63.0
-1.1216228008270264 9.618331909179688 63.0
-1.4057469367980957 4.216555595397949 63.0
-6.497058391571045 -5.714972972869873 63.0
-5.890604019165039 -6.352352619171143 63.0
-6.312516689300537 2.4484574794769287 63.0
-6.270440101623535 2.572558879852295 63.0
-3.9871695041656494 3.8088202476501465 63.0
-1.541506052017212 -10.370376586914062 63.0
-3.7461938858032227 -0.07753712683916092 63.0
-5.21461296081543 -3.7011828422546387 63.0
-1.176904320716858 3.948540210723877 63.0
-3.3811306953430176 2.706458330154419 63.0
-3.8802945613861084 0.3538146913051605 63.0
-3.3321242332458496 0.7861136794090271 63.0
-1.034665822982788 -4.989797592163086 63.0
-6.49190092086792 -5.645934581756592 63.0
-8.178000450134277 -2.1923608779907227 63.0
3.4571101665496826 0.12780410051345825 63.0
-4.532858848571777 2.4785313606262207 63.0
-0.38814517855644226 4.817656993865967 63.0
-0.16251368820667267 5.544376850128174 63.0
-3.430027723312378 -3.5788614749908447 63.0
-2.749763011932373 0.82381272315979 63.0
-3.812664270401001 -0.6376457214355469 63.0
-4.47545862197876 -9.993313789367676 63.0
-4.350136756896973 -0.14516104757785797 63.0
-7.714035987854004 1.1349618434906006 63.0
-2.340376853942871 -1.665191888809204 63.0
-7.7901811599731445 -4.9444899559021 63.0
-2.487335681915283 3.032017707824707 63.0
-3.8975393772125244 -9.247538566589355 63.0
-5.319911003112793 3.1474661827087402 63.0
-7.891347885131836 -5.408016681671143 63.0
-9.1749267578125 -2.1473937034606934 63.0
-5.154928207397461 -1.1674485206604004 63.0
-0.9253407120704651 4.361459732055664 63.0
-1.7054609060287476 4.770812511444092 63.0
-3.9043052196502686 -0.5521999001502991 63.0
-0.8785822987556458 -5.5884108543396 63.0
-2.3476622104644775 3.139586925506592 63.0
2.476677656173706 3.853393077850342 63.0
-1.0297653675079346 6.394662380218506 63.0
-6.272447109222412 -1.9485167264938354 63.0
-1.7104322910308838 -1.6318082809448242 63.0
-6.222598075866699 -1.1878734827041626 63.0
-0.5673909783363342 1.154882550239563 63.0
4.6923604011535645 -1.0370811223983765 63.0
-1.4484453201293945 11.358522415161133 63.0
-6.641960620880127 -5.099518299102783 63.0
-2.7535040378570557 6.014041900634766 63.0
-0.08420167118310928 2.3738181591033936 63.0
-6.44811487197876 1.9310493469238281 63.0
-1.7808105945587158 -10.940338134765625 63.0
-6.501439094543457 1.6553541421890259 63.0
4.53398323059082 11.818302154541016 63.0
-5.444958209991455 0.39501115679740906 63.0
-4.532235145568848 -5.845874309539795 63.0
-5.562446594238281 -1.629238486289978 63.0
-4.099709510803223 -10.194936752319336 63.0
-8.423828125 -1.8436861038208008 63.0
-4.769071102142334 -1.5621073246002197 63.0
-4.684659481048584 -0.5782210826873779 63.0
-2.4945242404937744 -0.5949522256851196 63.0
-1.7142910957336426 -10.793453216552734 63.0
-0.3242622911930084 -6.630346775054932 63.0
4.559144020080566 10.359272003173828 63.0
-6.294905185699463 1.242348313331604 63.0
-5.59526252746582 -0.3502378463745117 63.0
-6.176065921783447 -3.0665268898010254 63.0
-0.6025471687316895 6.307277202606201 63.0
-4.772342681884766 -5.95276403427124 63.0
-3.726713180541992 -1.3054900169372559 63.0
2.4107823371887207 3.8743093013763428 63.0
-5.64246129989624 -6.778700828552246 63.0


==> Images/tsne_data/CEC_data_features_incorrect_tsne_classes_from400to500.dat <==
x y label
-2.6158387660980225 -4.0409064292907715 64.0
2.011632204055786 -4.857755661010742 64.0
0.30692270398139954 -0.19362233579158783 64.0
0.17144042253494263 -5.698186874389648 64.0
-5.2979960441589355 -2.4379758834838867 64.0
-1.4602622985839844 -1.903477668762207 64.0
-0.2192842662334442 -1.5083972215652466 64.0
-1.0870729684829712 -2.749795913696289 64.0
2.297755718231201 -3.625330686569214 64.0
0.33696120977401733 -0.19835855066776276 64.0
1.1456867456436157 -3.3598499298095703 64.0
-0.04292358085513115 -2.1581616401672363 64.0
-1.0861538648605347 2.5787153244018555 64.0
-6.8634352684021 -6.608720302581787 64.0
-6.862925052642822 -4.519233226776123 64.0
-1.9576863050460815 -5.132890224456787 64.0
-7.790848731994629 0.012646190822124481 64.0
0.015808066353201866 -2.689859628677368 64.0
-2.7493033409118652 -4.198808193206787 64.0
2.7443060874938965 -4.016921043395996 64.0
0.04259569197893143 -0.5530956387519836 64.0
-5.693267345428467 -7.695022106170654 64.0
0.31864213943481445 -6.486966609954834 64.0
-7.932063102722168 -0.49286627769470215 64.0
1.5598855018615723 -3.344604730606079 64.0
-0.9188915491104126 -0.0982210636138916 64.0
-0.32947438955307007 -2.1125574111938477 64.0
-1.1928727626800537 -7.395729064941406 64.0
1.8700276613235474 -6.512818813323975 64.0
-2.801603078842163 -5.218679428100586 64.0
1.0939918756484985 -4.166043281555176 64.0
-7.817881107330322 0.141635000705719 64.0
3.1283953189849854 -0.26250454783439636 64.0
9.059638023376465 3.3459677696228027 64.0
5.351192474365234 -4.822775840759277 64.0
-0.7644243240356445 -2.494276762008667 64.0
-5.367287635803223 -3.560560464859009 64.0
-3.7360804080963135 -4.176148891448975 64.0
-3.3362088203430176 -3.5437843799591064 64.0
1.7871267795562744 -0.7496925592422485 64.0
-5.760855197906494 -2.389080286026001 64.0
-1.975865364074707 -4.48707914352417 64.0
-3.4336259365081787 -3.652397871017456 64.0
-2.2581164836883545 0.3372242748737335 64.0
6.266176700592041 0.08837650716304779 64.0
2.872432231903076 -3.1625585556030273 64.0
0.42227381467819214 -0.8260186314582825 64.0
-3.542457342147827 -8.367359161376953 64.0
-2.1468234062194824 -7.164991855621338 64.0
1.7969449758529663 0.23015455901622772 64.0
2.100759506225586 1.9936126470565796 64.0
-4.379225730895996 -9.821634292602539 64.0
0.9667119979858398 -2.6745352745056152 64.0
-1.2957161664962769 -3.6444506645202637 64.0
-5.094212055206299 1.5194522142410278 64.0
-3.186354875564575 -5.263979911804199 64.0
-2.1935324668884277 -3.2422616481781006 64.0
1.0891309976577759 -1.5180634260177612 64.0
4.4618144035339355 -1.868004322052002 64.0
-5.189168453216553 -5.7451958656311035 64.0
7.702983856201172 4.342948913574219 64.0
-0.5867454409599304 10.863431930541992 64.0
8.552906036376953 1.8637449741363525 64.0
-7.0338006019592285 0.46446749567985535 64.0
-2.0045835971832275 -6.020951271057129 64.0
-4.103570938110352 -5.853663444519043 64.0
-0.8501315116882324 -3.0400657653808594 64.0
1.0860824584960938 -4.673316955566406 64.0
-1.250131368637085 2.503829002380371 64.0
-3.9513027667999268 -4.938699245452881 64.0
-3.626950263977051 -6.54710054397583 64.0
-4.029863357543945 -2.8177871704101562 64.0
-4.342138290405273 -6.366814136505127 64.0
-6.717132568359375 -7.997966289520264 64.0
-7.427425384521484 -4.118564605712891 64.0
-6.557581424713135 -0.5367569923400879 64.0
-0.0705157220363617 0.24442294239997864 64.0
1.116786241531372 -5.142732620239258 64.0
5.339445114135742 -4.816665172576904 64.0
-7.867527961730957 -4.210392951965332 64.0
0.008657721802592278 -2.15483021736145 64.0
-0.48779964447021484 4.090083599090576 64.0
1.9056090116500854 11.164443016052246 64.0
-3.7276270389556885 -8.913739204406738 64.0
-0.3616678714752197 -3.1859474182128906 64.0
-1.0571058988571167 -1.7883296012878418 64.0
-4.758376598358154 -4.551658630371094 64.0


==> Images/tsne_data/CEC_data_features_tsne_classes_from0to100.dat <==
x y label
-5.174367904663086 -25.811811447143555 60.0
-6.700441360473633 -24.72919273376465 60.0
-8.293307304382324 -30.474456787109375 60.0
-3.957380533218384 -26.498050689697266 60.0
-8.17247200012207 -24.024381637573242 60.0
-8.217400550842285 -32.40424346923828 60.0
-8.359664916992188 -30.225576400756836 60.0
-9.727864265441895 -31.18397331237793 60.0
-6.611444473266602 -28.77103042602539 60.0
-9.817634582519531 -26.109647750854492 60.0
-8.424898147583008 -29.301429748535156 60.0
-8.803159713745117 -31.480308532714844 60.0
-6.628901481628418 -30.2746524810791 60.0
-4.2402753829956055 -25.77401351928711 60.0
-9.3612642288208 -31.78363609313965 60.0
-6.562684535980225 -28.27357292175293 60.0
-7.313859939575195 -27.561769485473633 60.0
-7.461077690124512 -30.766502380371094 60.0
-10.062305450439453 -30.932559967041016 60.0
-6.323885917663574 -29.606901168823242 60.0
-8.217418670654297 -27.458351135253906 60.0
-9.891063690185547 -30.2259464263916 60.0
-6.886205673217773 -25.073707580566406 60.0
-8.09256362915039 -28.450197219848633 60.0
-4.664285659790039 -27.238571166992188 60.0
-10.576560974121094 -27.5262508392334 60.0
-7.220937728881836 -27.62248420715332 60.0
-10.248520851135254 -31.585750579833984 60.0
-5.271821022033691 -29.235366821289062 60.0
-5.852097511291504 -24.491844177246094 60.0
4.81411600112915 -2.246350049972534 60.0
-6.836783409118652 -29.423778533935547 60.0
-4.57357931137085 -27.395503997802734 60.0
-9.551509857177734 -29.519756317138672 60.0
-8.899091720581055 -29.760286331176758 60.0
-6.161584854125977 -26.494752883911133 60.0
-6.718555927276611 -22.672765731811523 60.0
-8.091026306152344 -29.261962890625 60.0
-3.9293134212493896 -29.04737663269043 60.0
-7.3889546394348145 -29.634737014770508 60.0
-4.545459747314453 -23.085220336914062 60.0
-6.018846035003662 -28.27179527282715 60.0
-7.183439254760742 -31.296497344970703 60.0
-6.487491130828857 -26.700592041015625 60.0
-4.438225269317627 -22.844064712524414 60.0
-8.793594360351562 -32.71835708618164 60.0
-8.225831031799316 -26.767946243286133 60.0
-6.343172073364258 -25.201520919799805 60.0
-7.6873779296875 -27.164968490600586 60.0
-2.819610834121704 -28.148883819580078 60.0
-5.349260330200195 -27.917156219482422 60.0
-7.587347984313965 -29.93001937866211 60.0
-9.751424789428711 -28.77965545654297 60.0
-1.5645287036895752 -1.1899234056472778 60.0
-9.938539505004883 -32.43995666503906 60.0
-4.522315502166748 -28.132478713989258 60.0
-6.930433750152588 -30.445924758911133 60.0
-10.469268798828125 -30.158483505249023 60.0
-6.844720363616943 -29.333324432373047 60.0
-8.492264747619629 -33.476234436035156 60.0
-4.521954536437988 -29.94428253173828 60.0
-7.330053329467773 -31.30612564086914 60.0
-9.303504943847656 -30.85445785522461 60.0
-8.245833396911621 -31.320613861083984 60.0
-6.815080165863037 -27.1196231842041 60.0
-7.301928997039795 -26.06163787841797 60.0
-6.6888909339904785 -26.629531860351562 60.0
-8.442167282104492 -28.22467803955078 60.0
-5.689886569976807 -29.601669311523438 60.0
-3.6901185512542725 -27.245363235473633 60.0
-5.655488967895508 -27.038589477539062 60.0
-8.155051231384277 -30.706737518310547 60.0
-5.782399654388428 -29.908098220825195 60.0
-8.739151000976562 -31.46835708618164 60.0
-8.585418701171875 -32.15216827392578 60.0
-4.744326114654541 -28.92887306213379 60.0
-8.441452980041504 -30.372333526611328 60.0
-6.455199241638184 -31.411136627197266 60.0
-9.298295021057129 -30.78280258178711 60.0
-6.49694299697876 -29.6391544342041 60.0
-8.970907211303711 -27.860868453979492 60.0
-5.900645732879639 -27.737890243530273 60.0
-4.474815845489502 -26.43454933166504 60.0
-5.667870044708252 -27.057241439819336 60.0
-9.523638725280762 -26.124004364013672 60.0
-5.748694896697998 -28.795562744140625 60.0
-3.50333571434021 -26.227447509765625 60.0
-5.652812957763672 -28.4924373626709 60.0
-7.07377290725708 -30.33319854736328 60.0
-9.410334587097168 -30.05836296081543 60.0
-9.070448875427246 -31.97671127319336 60.0
-5.418176174163818 -26.53565788269043 60.0
-9.592384338378906 -31.721240997314453 60.0
-7.988224029541016 -30.600008010864258 60.0
-8.652144432067871 -25.510040283203125 60.0
-5.942235469818115 -27.808937072753906 60.0
-7.423832893371582 -28.13960075378418 60.0
-4.352106094360352 -28.4249324798584 60.0
-7.062489032745361 -28.568862915039062 60.0
-4.214287281036377 -27.889617919921875 60.0


==> Images/tsne_data/CEC_data_features_tsne_classes_from100to200.dat <==
x y label
10.855719566345215 6.586128234863281 61.0
12.008321762084961 9.713488578796387 61.0
8.452237129211426 11.515498161315918 61.0
10.697216033935547 6.06560754776001 61.0
9.246538162231445 4.29118013381958 61.0
11.199792861938477 7.439449787139893 61.0
6.854738712310791 8.904068946838379 61.0
11.451027870178223 7.20297384262085 61.0
7.424327373504639 6.569699287414551 61.0
0.3552321195602417 6.511037826538086 61.0
12.46753215789795 7.9438042640686035 61.0
9.940211296081543 8.002287864685059 61.0
11.237574577331543 10.632150650024414 61.0
10.361932754516602 6.1885199546813965 61.0
11.909647941589355 5.195642471313477 61.0
0.6567990779876709 0.848792314529419 61.0
10.901878356933594 9.93469524383545 61.0
9.734989166259766 6.518957138061523 61.0
9.066266059875488 9.939051628112793 61.0
10.277099609375 4.078403949737549 61.0
1.1052371263504028 6.1743903160095215 61.0
10.994088172912598 10.151219367980957 61.0
10.272392272949219 7.463534832000732 61.0
9.950798034667969 6.745524883270264 61.0
11.474296569824219 11.98988151550293 61.0
10.931833267211914 8.837234497070312 61.0
7.011009693145752 1.995908498764038 61.0
10.42454719543457 4.970839500427246 61.0
9.120774269104004 6.684618949890137 61.0
10.247881889343262 6.448298454284668 61.0
11.976747512817383 6.684938430786133 61.0
1.6315033435821533 1.3573765754699707 61.0
9.645517349243164 13.163984298706055 61.0
10.490155220031738 11.568950653076172 61.0
11.984512329101562 8.473823547363281 61.0
6.0201897621154785 3.021310329437256 61.0
7.733706474304199 12.389506340026855 61.0
10.60456371307373 6.7488322257995605 61.0
9.764613151550293 12.956565856933594 61.0
8.491774559020996 7.535590171813965 61.0
9.413701057434082 9.404581069946289 61.0
8.394542694091797 8.123952865600586 61.0
11.481569290161133 11.3560152053833 61.0
11.531269073486328 11.368852615356445 61.0
10.49753475189209 8.2376127243042 61.0
9.611844062805176 4.3486714363098145 61.0
2.517376661300659 11.09567642211914 61.0
11.249732971191406 9.022710800170898 61.0
10.986884117126465 5.315611839294434 61.0
13.440013885498047 9.238187789916992 61.0
11.180360794067383 7.72388219833374 61.0
10.779751777648926 6.012575626373291 61.0
8.74276351928711 11.161043167114258 61.0
10.22298812866211 9.889723777770996 61.0
7.59950590133667 7.567260265350342 61.0
9.9296236038208 4.6519575119018555 61.0
13.000659942626953 5.251417636871338 61.0
8.898466110229492 13.201118469238281 61.0
7.606197834014893 9.256891250610352 61.0
12.357726097106934 6.725110054016113 61.0
9.922260284423828 7.667614459991455 61.0
11.473111152648926 8.160467147827148 61.0
9.134467124938965 8.798893928527832 61.0
11.79574203491211 4.535067558288574 61.0
12.615715026855469 4.9953484535217285 61.0
12.816569328308105 9.44784164428711 61.0
8.980668067932129 6.993034362792969 61.0
10.442876815795898 13.554154396057129 61.0
11.914266586303711 2.987380266189575 61.0
0.8611859679222107 5.986196041107178 61.0
8.723599433898926 4.1715192794799805 61.0
10.20005989074707 8.058741569519043 61.0
12.08680248260498 7.216217517852783 61.0
9.617899894714355 9.028847694396973 61.0
4.526027202606201 1.163913607597351 61.0
12.129424095153809 5.962035655975342 61.0
9.488288879394531 9.557765007019043 61.0
11.043401718139648 9.280240058898926 61.0
9.608392715454102 10.926088333129883 61.0
10.152057647705078 4.671298980712891 61.0
7.380609512329102 3.6511189937591553 61.0
10.538788795471191 8.805749893188477 61.0
5.554336071014404 2.2347288131713867 61.0
11.612442970275879 6.271502494812012 61.0
11.715941429138184 4.785531044006348 61.0
11.369190216064453 4.623570442199707 61.0
13.193573951721191 7.0710859298706055 61.0
-3.9401967525482178 2.4982919692993164 61.0
10.226758003234863 10.138655662536621 61.0
8.618279457092285 5.4223856925964355 61.0
9.382437705993652 8.209160804748535 61.0
3.006166696548462 -2.39739727973938 61.0
10.755032539367676 10.974635124206543 61.0
8.873642921447754 7.055179119110107 61.0
10.59033203125 7.162603378295898 61.0
10.07318115234375 6.769107341766357 61.0
10.355189323425293 9.892744064331055 61.0
9.79292106628418 10.961867332458496 61.0
10.268531799316406 9.323512077331543 61.0
4.087716102600098 5.778421878814697 61.0


==> Images/tsne_data/CEC_data_features_tsne_classes_from200to300.dat <==
x y label
2.3644886016845703 15.667818069458008 62.0
-0.7940170168876648 12.978468894958496 62.0
5.0090227127075195 13.90268611907959 62.0
6.927445411682129 17.13574981689453 62.0
4.644958972930908 8.602272033691406 62.0
2.035745143890381 11.798208236694336 62.0
6.45028018951416 15.981303215026855 62.0
-1.115321397781372 15.421079635620117 62.0
10.13478946685791 3.0626235008239746 62.0
1.8282182216644287 13.445588111877441 62.0
1.5218734741210938 9.115691184997559 62.0
0.2061874270439148 15.46852970123291 62.0
0.018848752602934837 12.951715469360352 62.0
3.0677168369293213 15.384037971496582 62.0
7.659875392913818 16.144332885742188 62.0
3.795365571975708 15.796751022338867 62.0
5.7055344581604 16.43732452392578 62.0
4.474878787994385 18.534048080444336 62.0
6.451929092407227 16.8201961517334 62.0
2.203796148300171 14.431453704833984 62.0
7.709518909454346 15.21057415008545 62.0
1.8827708959579468 14.813525199890137 62.0
0.16272489726543427 16.305444717407227 62.0
5.043073654174805 14.142298698425293 62.0
-1.207786202430725 12.330333709716797 62.0
1.058415412902832 15.698369979858398 62.0
-0.9222464561462402 12.604500770568848 62.0
3.251329183578491 17.6720027923584 62.0
6.946388244628906 3.9869556427001953 62.0
3.277336835861206 15.605956077575684 62.0
-0.47520703077316284 13.944567680358887 62.0
0.3172973394393921 14.524940490722656 62.0
2.355350971221924 9.00154972076416 62.0
7.012779235839844 17.76630210876465 62.0
5.347925662994385 -0.5822949409484863 62.0
-0.06743364781141281 11.29290771484375 62.0
8.001154899597168 16.65896224975586 62.0
4.3183465003967285 8.627511024475098 62.0
3.6314237117767334 11.953361511230469 62.0
0.9007498025894165 13.383153915405273 62.0
7.2506608963012695 15.591341972351074 62.0
0.07861914485692978 15.581759452819824 62.0
2.124696969985962 15.325472831726074 62.0
2.863407611846924 13.920428276062012 62.0
7.940474033355713 16.54739761352539 62.0
0.8347273468971252 16.81517219543457 62.0
0.7955265641212463 14.414267539978027 62.0
6.225512504577637 17.14223289489746 62.0
0.39185500144958496 11.250932693481445 62.0
6.1394805908203125 0.09131163358688354 62.0
6.870365619659424 16.068513870239258 62.0
7.364449501037598 16.36846160888672 62.0
0.8402251601219177 14.720165252685547 62.0
7.007795810699463 16.312145233154297 62.0
-0.14416633546352386 13.087620735168457 62.0
5.3309526443481445 14.711421012878418 62.0
3.028066873550415 12.931988716125488 62.0
1.0672160387039185 16.7896728515625 62.0
1.3478866815567017 12.107161521911621 62.0
0.45643213391304016 16.50086212158203 62.0
4.698585033416748 13.93639850616455 62.0
0.5039490461349487 13.090502738952637 62.0
-0.23194581270217896 13.912044525146484 62.0
-0.4836295247077942 14.854474067687988 62.0
1.8916680812835693 16.363161087036133 62.0
8.087325096130371 15.597193717956543 62.0
3.000521659851074 9.521397590637207 62.0
6.444443225860596 16.22825050354004 62.0
3.37923002243042 17.71721076965332 62.0
4.420406341552734 18.320444107055664 62.0
1.7344213724136353 11.168070793151855 62.0
6.010568141937256 12.595454216003418 62.0
4.3352861404418945 10.655967712402344 62.0
-0.9521799087524414 13.617975234985352 62.0
1.3683232069015503 14.525215148925781 62.0
7.667203903198242 14.666006088256836 62.0
7.961176872253418 13.906271934509277 62.0
-0.42255693674087524 11.943133354187012 62.0
5.888099193572998 14.05675220489502 62.0
6.306865692138672 16.584388732910156 62.0
2.863957166671753 14.802878379821777 62.0
5.7572736740112305 16.316295623779297 62.0
8.17690658569336 16.63060188293457 62.0
6.080539226531982 16.817039489746094 62.0
7.207983016967773 10.49068546295166 62.0
1.2291501760482788 13.436055183410645 62.0
2.3964011669158936 9.16162395477295 62.0
4.334811210632324 13.200603485107422 62.0
7.248118877410889 12.194189071655273 62.0
5.44194221496582 14.294784545898438 62.0
1.1576343774795532 9.633233070373535 62.0
6.543215274810791 12.739644050598145 62.0
-0.11914937943220139 15.418600082397461 62.0
0.09174623340368271 12.586549758911133 62.0
6.730542182922363 10.40760612487793 62.0
4.2331085205078125 18.010215759277344 62.0
6.688787937164307 17.635272979736328 62.0
5.335517883300781 10.912310600280762 62.0
0.03141707554459572 11.215372085571289 62.0
2.2970662117004395 11.107392311096191 62.0


==> Images/tsne_data/CEC_data_features_tsne_classes_from300to400.dat <==
x y label
-7.286771297454834 -3.2012689113616943 63.0
-1.0658293962478638 4.380160808563232 63.0
-3.870225667953491 1.914939045906067 63.0
-3.584153652191162 3.4006972312927246 63.0
-2.21618914604187 4.121033191680908 63.0
-7.372538089752197 -2.566120147705078 63.0
-1.476887583732605 5.8790411949157715 63.0
-6.521004676818848 -2.633359432220459 63.0
-7.924975872039795 -5.451591968536377 63.0
-4.85051155090332 -1.004902720451355 63.0
2.3729023933410645 1.431644320487976 63.0
-3.1307289600372314 -7.239772319793701 63.0
0.36979761719703674 5.130414009094238 63.0
-3.919628620147705 -0.41908392310142517 63.0
-6.011110782623291 -3.9713313579559326 63.0
-3.5345535278320312 1.3371020555496216 63.0
0.010032656602561474 6.572907447814941 63.0
-1.1216228008270264 9.618331909179688 63.0
-1.4057469367980957 4.216555595397949 63.0
-6.497058391571045 -5.714972972869873 63.0
-5.890604019165039 -6.352352619171143 63.0
-6.312516689300537 2.4484574794769287 63.0
-6.270440101623535 2.572558879852295 63.0
-3.9871695041656494 3.8088202476501465 63.0
-1.541506052017212 -10.370376586914062 63.0
-3.7461938858032227 -0.07753712683916092 63.0
-5.21461296081543 -3.7011828422546387 63.0
-1.176904320716858 3.948540210723877 63.0
-3.3811306953430176 2.706458330154419 63.0
-7.164162635803223 -3.470280647277832 63.0
-3.8802945613861084 0.3538146913051605 63.0
-3.3321242332458496 0.7861136794090271 63.0
-1.034665822982788 -4.989797592163086 63.0
-6.49190092086792 -5.645934581756592 63.0
-8.178000450134277 -2.1923608779907227 63.0
3.4571101665496826 0.12780410051345825 63.0
-4.9014458656311035 -1.8640931844711304 63.0
-4.532858848571777 2.4785313606262207 63.0
-0.38814517855644226 4.817656993865967 63.0
-0.16251368820667267 5.544376850128174 63.0
-3.430027723312378 -3.5788614749908447 63.0
-2.749763011932373 0.82381272315979 63.0
-3.812664270401001 -0.6376457214355469 63.0
-4.47545862197876 -9.993313789367676 63.0
-4.350136756896973 -0.14516104757785797 63.0
-7.714035987854004 1.1349618434906006 63.0
-2.340376853942871 -1.665191888809204 63.0
-4.608856201171875 -3.2220499515533447 63.0
-7.7901811599731445 -4.9444899559021 63.0
-5.4674296379089355 -4.295182228088379 63.0
-2.487335681915283 3.032017707824707 63.0
-3.8975393772125244 -9.247538566589355 63.0
-5.319911003112793 3.1474661827087402 63.0
-7.891347885131836 -5.408016681671143 63.0
-9.1749267578125 -2.1473937034606934 63.0
-5.154928207397461 -1.1674485206604004 63.0
-0.9253407120704651 4.361459732055664 63.0
-1.7054609060287476 4.770812511444092 63.0
-6.2120537757873535 -2.0877108573913574 63.0
-3.9043052196502686 -0.5521999001502991 63.0
-0.8785822987556458 -5.5884108543396 63.0
-2.3476622104644775 3.139586925506592 63.0
2.476677656173706 3.853393077850342 63.0
-1.0297653675079346 6.394662380218506 63.0
-6.272447109222412 -1.9485167264938354 63.0
-1.7104322910308838 -1.6318082809448242 63.0
-6.222598075866699 -1.1878734827041626 63.0
-0.5673909783363342 1.154882550239563 63.0
4.6923604011535645 -1.0370811223983765 63.0
-1.4484453201293945 11.358522415161133 63.0
-6.641960620880127 -5.099518299102783 63.0
-2.7535040378570557 6.014041900634766 63.0
-0.08420167118310928 2.3738181591033936 63.0
-6.44811487197876 1.9310493469238281 63.0
-2.7923154830932617 3.8961400985717773 63.0
-1.7808105945587158 -10.940338134765625 63.0
-6.501439094543457 1.6553541421890259 63.0
-7.812576770782471 -3.4493658542633057 63.0
4.53398323059082 11.818302154541016 63.0
-5.444958209991455 0.39501115679740906 63.0
-4.532235145568848 -5.845874309539795 63.0
-3.1152937412261963 4.517295837402344 63.0
-5.562446594238281 -1.629238486289978 63.0
-4.099709510803223 -10.194936752319336 63.0
-8.423828125 -1.8436861038208008 63.0
-4.769071102142334 -1.5621073246002197 63.0
-4.684659481048584 -0.5782210826873779 63.0
-2.4945242404937744 -0.5949522256851196 63.0
-1.7142910957336426 -10.793453216552734 63.0
-0.3242622911930084 -6.630346775054932 63.0
4.559144020080566 10.359272003173828 63.0
-6.294905185699463 1.242348313331604 63.0
-5.59526252746582 -0.3502378463745117 63.0
-6.176065921783447 -3.0665268898010254 63.0
-0.6025471687316895 6.307277202606201 63.0
-4.772342681884766 -5.95276403427124 63.0
-3.726713180541992 -1.3054900169372559 63.0
-5.542326927185059 -3.8626110553741455 63.0
2.4107823371887207 3.8743093013763428 63.0
-5.64246129989624 -6.778700828552246 63.0


==> Images/tsne_data/CEC_data_features_tsne_classes_from400to500.dat <==
x y label
-2.6158387660980225 -4.0409064292907715 64.0
2.011632204055786 -4.857755661010742 64.0
0.30692270398139954 -0.19362233579158783 64.0
0.17144042253494263 -5.698186874389648 64.0
-5.2979960441589355 -2.4379758834838867 64.0
-3.0801339149475098 -2.3366940021514893 64.0
-1.4602622985839844 -1.903477668762207 64.0
-1.0010768175125122 -3.7676496505737305 64.0
-1.2445122003555298 -2.374284505844116 64.0
-0.2192842662334442 -1.5083972215652466 64.0
-1.0870729684829712 -2.749795913696289 64.0
2.297755718231201 -3.625330686569214 64.0
0.33696120977401733 -0.19835855066776276 64.0
1.1456867456436157 -3.3598499298095703 64.0
-0.04292358085513115 -2.1581616401672363 64.0
-2.540297031402588 6.138856887817383 64.0
-1.0861538648605347 2.5787153244018555 64.0
-6.8634352684021 -6.608720302581787 64.0
-6.862925052642822 -4.519233226776123 64.0
-1.9576863050460815 -5.132890224456787 64.0
-7.790848731994629 0.012646190822124481 64.0
0.015808066353201866 -2.689859628677368 64.0
-2.7493033409118652 -4.198808193206787 64.0
2.7443060874938965 -4.016921043395996 64.0
0.04259569197893143 -0.5530956387519836 64.0
-5.693267345428467 -7.695022106170654 64.0
0.31864213943481445 -6.486966609954834 64.0
-7.932063102722168 -0.49286627769470215 64.0
1.5598855018615723 -3.344604730606079 64.0
-0.9188915491104126 -0.0982210636138916 64.0
-0.32947438955307007 -2.1125574111938477 64.0
-1.1928727626800537 -7.395729064941406 64.0
1.8700276613235474 -6.512818813323975 64.0
-2.801603078842163 -5.218679428100586 64.0
1.0939918756484985 -4.166043281555176 64.0
-7.817881107330322 0.141635000705719 64.0
3.1283953189849854 -0.26250454783439636 64.0
2.2095446586608887 -0.6858306527137756 64.0
9.059638023376465 3.3459677696228027 64.0
5.351192474365234 -4.822775840759277 64.0
-1.9906237125396729 -4.189215183258057 64.0
-0.7644243240356445 -2.494276762008667 64.0
-5.367287635803223 -3.560560464859009 64.0
-3.7360804080963135 -4.176148891448975 64.0
-3.3362088203430176 -3.5437843799591064 64.0
1.7871267795562744 -0.7496925592422485 64.0
-2.3887147903442383 -3.0071558952331543 64.0
-5.760855197906494 -2.389080286026001 64.0
-1.975865364074707 -4.48707914352417 64.0
-3.4336259365081787 -3.652397871017456 64.0
-2.2581164836883545 0.3372242748737335 64.0
6.266176700592041 0.08837650716304779 64.0
2.872432231903076 -3.1625585556030273 64.0
0.42227381467819214 -0.8260186314582825 64.0
-3.542457342147827 -8.367359161376953 64.0
-2.1468234062194824 -7.164991855621338 64.0
1.7969449758529663 0.23015455901622772 64.0
2.100759506225586 1.9936126470565796 64.0
-4.379225730895996 -9.821634292602539 64.0
0.9667119979858398 -2.6745352745056152 64.0
-1.2957161664962769 -3.6444506645202637 64.0
-0.6780664920806885 -3.9200801849365234 64.0
-5.094212055206299 1.5194522142410278 64.0
-3.186354875564575 -5.263979911804199 64.0
-2.1935324668884277 -3.2422616481781006 64.0
-2.246487855911255 -2.7955355644226074 64.0
1.0891309976577759 -1.5180634260177612 64.0
4.4618144035339355 -1.868004322052002 64.0
-5.189168453216553 -5.7451958656311035 64.0
7.702983856201172 4.342948913574219 64.0
-0.5867454409599304 10.863431930541992 64.0
8.552906036376953 1.8637449741363525 64.0
-7.0338006019592285 0.46446749567985535 64.0
0.08719448000192642 -4.74185848236084 64.0
-2.0045835971832275 -6.020951271057129 64.0
-4.103570938110352 -5.853663444519043 64.0
-0.8501315116882324 -3.0400657653808594 64.0
1.0860824584960938 -4.673316955566406 64.0
-1.250131368637085 2.503829002380371 64.0
-3.9513027667999268 -4.938699245452881 64.0
-1.4018452167510986 -2.2680723667144775 64.0
-1.6807979345321655 -3.07808518409729 64.0
-3.626950263977051 -6.54710054397583 64.0
-4.029863357543945 -2.8177871704101562 64.0
-4.342138290405273 -6.366814136505127 64.0
-6.717132568359375 -7.997966289520264 64.0
-7.427425384521484 -4.118564605712891 64.0
1.7995736598968506 -2.3408544063568115 64.0
-6.557581424713135 -0.5367569923400879 64.0
-0.0705157220363617 0.24442294239997864 64.0
1.116786241531372 -5.142732620239258 64.0
5.339445114135742 -4.816665172576904 64.0
-7.867527961730957 -4.210392951965332 64.0
0.008657721802592278 -2.15483021736145 64.0
-0.48779964447021484 4.090083599090576 64.0
1.9056090116500854 11.164443016052246 64.0
-3.7276270389556885 -8.913739204406738 64.0
-0.3616678714752197 -3.1859474182128906 64.0
-1.0571058988571167 -1.7883296012878418 64.0
-4.758376598358154 -4.551658630371094 64.0


==> Images/tsne_data/S3C_data_features_correct_tsne_classes_from0to100.dat <==
x y label
24.313661575317383 -4.658097267150879 60.0
21.23590660095215 -3.3011741638183594 60.0
21.089202880859375 -1.9828529357910156 60.0
20.331981658935547 -6.148215293884277 60.0
19.63418197631836 -0.4891923666000366 60.0
22.397428512573242 -1.4034063816070557 60.0
21.495155334472656 -0.9203558564186096 60.0
21.386554718017578 -1.1609747409820557 60.0
22.80910301208496 -2.8218069076538086 60.0
22.058984756469727 -0.9907069206237793 60.0
21.36271858215332 -1.3371485471725464 60.0
20.243871688842773 -4.520524024963379 60.0
20.203659057617188 -5.3660430908203125 60.0
22.55571174621582 -3.3913700580596924 60.0
22.07884979248047 -4.676318645477295 60.0
21.998260498046875 -1.266921877861023 60.0
19.575855255126953 -1.994099497795105 60.0
21.99152183532715 -3.912012815475464 60.0
19.408491134643555 -1.7740041017532349 60.0
17.925132751464844 -3.0942885875701904 60.0
18.739652633666992 -1.457947015762329 60.0
20.556854248046875 -1.3555636405944824 60.0
22.44367027282715 -5.813132286071777 60.0
17.914268493652344 -2.8104004859924316 60.0
20.21513557434082 -3.204988718032837 60.0
21.24588394165039 -4.617959499359131 60.0
19.13309669494629 -5.7627763748168945 60.0
21.809341430664062 -3.951775074005127 60.0
21.232484817504883 -5.528751373291016 60.0
20.9262752532959 -0.29315388202667236 60.0
20.614229202270508 -0.14133784174919128 60.0
23.68294334411621 -4.896298885345459 60.0
24.542085647583008 -2.146723747253418 60.0
20.708513259887695 -2.1948931217193604 60.0
20.08020782470703 -4.148526191711426 60.0
22.291645050048828 -1.535160779953003 60.0
23.570701599121094 -3.435516834259033 60.0
22.659191131591797 -2.1581575870513916 60.0
23.584012985229492 -4.617679119110107 60.0
21.759172439575195 -2.860412836074829 60.0
20.083011627197266 -3.754152297973633 60.0
20.906076431274414 -2.9949371814727783 60.0
19.12000274658203 -3.808706283569336 60.0
24.356842041015625 -2.3660199642181396 60.0
23.003273010253906 -4.967508792877197 60.0
22.039426803588867 -2.347076416015625 60.0
19.293699264526367 -5.295351505279541 60.0
17.22067642211914 -1.5491782426834106 60.0
21.556703567504883 -4.463339805603027 60.0
21.24750518798828 -3.2312378883361816 60.0
22.14739227294922 -3.3721492290496826 60.0
19.382583618164062 -0.9763673543930054 60.0
19.77422332763672 -4.519240856170654 60.0
21.363656997680664 -2.2703399658203125 60.0
22.152267456054688 -2.748303174972534 60.0
21.050487518310547 -4.405570030212402 60.0
21.699567794799805 -3.3702993392944336 60.0
19.130699157714844 -3.079110860824585 60.0
22.460063934326172 -5.149934768676758 60.0
18.836681365966797 -4.510106563568115 60.0
19.968101501464844 -3.185114860534668 60.0
23.499271392822266 -2.697406053543091 60.0
21.544248580932617 -6.004319667816162 60.0
23.555849075317383 -1.0030748844146729 60.0
21.65937042236328 -1.2567342519760132 60.0
21.91016387939453 -5.318417072296143 60.0
22.137577056884766 -0.4304361045360565 60.0
22.548542022705078 -3.992452383041382 60.0
21.611568450927734 -1.6494427919387817 60.0
21.504430770874023 -4.9793701171875 60.0
19.29842185974121 -2.026505470275879 60.0
20.71729850769043 -4.727889060974121 60.0
20.92778968811035 -5.8650126457214355 60.0
17.74529457092285 -3.683868646621704 60.0
23.376544952392578 -6.073960781097412 60.0
22.33307456970215 -3.2205872535705566 60.0
21.0328311920166 -6.485443592071533 60.0
22.290782928466797 -4.573158264160156 60.0
19.816072463989258 -1.6422185897827148 60.0
22.427841186523438 -1.4267982244491577 60.0
21.25304412841797 -1.4596272706985474 60.0
22.119606018066406 -4.139927387237549 60.0
20.876752853393555 -2.249694347381592 60.0
18.675907135009766 -2.185012102127075 60.0
20.6784610748291 -4.858675003051758 60.0
23.231008529663086 -3.8750271797180176 60.0
20.863759994506836 -3.9348878860473633 60.0
22.559690475463867 -4.154946804046631 60.0
19.41253089904785 -2.791066884994507 60.0


==> Images/tsne_data/S3C_data_features_correct_tsne_classes_from100to200.dat <==
x y label
-7.1214165687561035 10.112349510192871 61.0
-4.17695951461792 11.053807258605957 61.0
-6.346985816955566 11.357726097106934 61.0
-6.568077087402344 9.034771919250488 61.0
-6.254611492156982 8.983463287353516 61.0
-6.16650915145874 9.35968017578125 61.0
-3.5368971824645996 8.99903678894043 61.0
-7.28172492980957 8.810985565185547 61.0
-7.091752052307129 7.3064093589782715 61.0
-4.539557933807373 8.86772632598877 61.0
-6.181246757507324 11.06665325164795 61.0
-6.47614860534668 9.842962265014648 61.0
-8.680354118347168 11.437187194824219 61.0
-7.647408485412598 9.295503616333008 61.0
-6.07780122756958 8.455061912536621 61.0
-3.8321309089660645 7.400370121002197 61.0
-8.77587604522705 9.855899810791016 61.0
-4.637935638427734 10.330134391784668 61.0
-6.317365646362305 10.259323120117188 61.0
-6.7323317527771 10.009521484375 61.0
-6.734310150146484 12.40588665008545 61.0
-6.178012371063232 10.901800155639648 61.0
-7.9981369972229 6.373743057250977 61.0
-6.8831987380981445 11.412375450134277 61.0
-6.402287483215332 8.193008422851562 61.0
-6.272061347961426 10.101841926574707 61.0
-5.692896366119385 10.415299415588379 61.0
-2.9496827125549316 8.943108558654785 61.0
-4.035079002380371 7.127601623535156 61.0
-3.4291205406188965 10.798883438110352 61.0
-3.4381816387176514 10.136758804321289 61.0
-7.595684051513672 9.89295482635498 61.0
-4.293515682220459 7.687928199768066 61.0
-6.922643184661865 9.0060396194458 61.0
-4.059384346008301 10.779410362243652 61.0
-4.2144012451171875 10.958168029785156 61.0
-6.803859233856201 10.783890724182129 61.0
-7.089254856109619 8.410996437072754 61.0
-5.800291538238525 5.779283046722412 61.0
-6.133874416351318 8.37300968170166 61.0
-7.503906726837158 11.684576034545898 61.0
-3.3078434467315674 12.188962936401367 61.0
-5.737176895141602 9.600868225097656 61.0
-5.346320629119873 9.776740074157715 61.0
-5.384868144989014 8.369050979614258 61.0
-4.378025054931641 8.779450416564941 61.0
-5.168292045593262 7.018009185791016 61.0
-7.505643844604492 7.936781883239746 61.0
-5.76430606842041 6.66352653503418 61.0
-4.381006240844727 11.74713134765625 61.0
-7.198507785797119 9.834290504455566 61.0
-5.999308109283447 10.068878173828125 61.0
-2.5633647441864014 9.55167293548584 61.0
-5.169436931610107 7.779344081878662 61.0
-8.035482406616211 11.37679672241211 61.0
-7.7270355224609375 10.447348594665527 61.0
-8.630205154418945 9.976086616516113 61.0
-8.06254768371582 9.350570678710938 61.0
-4.595576286315918 9.679049491882324 61.0
-5.445884704589844 8.270090103149414 61.0
-7.401485443115234 10.951211929321289 61.0
-6.952409267425537 11.121967315673828 61.0
-4.8473801612854 9.726767539978027 61.0
-7.024155139923096 9.382843017578125 61.0
-6.548169136047363 6.941604137420654 61.0
-6.122643947601318 9.045659065246582 61.0
-7.690282821655273 7.718591690063477 61.0
-6.424295902252197 9.451666831970215 61.0
-4.732184410095215 10.06032943725586 61.0
-3.1973910331726074 4.538327217102051 61.0
-4.079798221588135 9.436700820922852 61.0
-3.8863964080810547 8.427980422973633 61.0
-8.338700294494629 11.894262313842773 61.0
-6.260449409484863 7.718761920928955 61.0
-5.006755828857422 7.616519927978516 61.0
-5.691026210784912 9.278231620788574 61.0
-4.443188190460205 8.959883689880371 61.0
-5.1789774894714355 10.541184425354004 61.0
-3.652813673019409 8.95481014251709 61.0
-8.410938262939453 12.00852108001709 61.0


==> Images/tsne_data/S3C_data_features_correct_tsne_classes_from200to300.dat <==
x y label
-10.898295402526855 1.1722177267074585 62.0
-14.992051124572754 -1.8969287872314453 62.0
-14.549283981323242 -2.2340898513793945 62.0
-13.240777015686035 1.8144252300262451 62.0
-11.218352317810059 -1.1689902544021606 62.0
-15.886319160461426 0.9480215311050415 62.0
-10.639203071594238 0.6766712665557861 62.0
-10.805231094360352 1.2866575717926025 62.0
-15.149238586425781 -0.42011064291000366 62.0
-11.5271635055542 -2.286463499069214 62.0
-11.349441528320312 -3.4011549949645996 62.0
-9.488375663757324 1.0041706562042236 62.0
-11.950246810913086 -0.1288035362958908 62.0
-10.823405265808105 0.7595828771591187 62.0
-11.76093578338623 1.3984873294830322 62.0
-11.631477355957031 -2.3178720474243164 62.0
-10.02872371673584 -0.6856217384338379 62.0
-11.011197090148926 -3.3575143814086914 62.0
-9.998882293701172 1.8013097047805786 62.0
-14.781018257141113 -0.9517311453819275 62.0
-14.454893112182617 -0.002649809932336211 62.0
-11.131911277770996 -0.3606143593788147 62.0
-14.587038040161133 -0.6496995687484741 62.0
-10.923376083374023 2.1645278930664062 62.0
-12.724525451660156 -0.42090263962745667 62.0
-14.411532402038574 -1.7890582084655762 62.0
-10.521174430847168 1.0605061054229736 62.0
-13.164214134216309 -2.538118839263916 62.0
-9.243958473205566 0.949984073638916 62.0
-10.258339881896973 -2.036487340927124 62.0
-13.618656158447266 -2.545224666595459 62.0
-10.64244270324707 -0.40607884526252747 62.0
-11.014270782470703 -1.2209374904632568 62.0
-12.342920303344727 1.8244564533233643 62.0
-13.05142879486084 -0.7358543872833252 62.0
-13.135635375976562 -3.3128514289855957 62.0
-14.830452919006348 -2.63301420211792 62.0
-12.541913032531738 -3.7747576236724854 62.0
-10.51005744934082 -1.5736653804779053 62.0
-12.64574909210205 -1.7969108819961548 62.0
-14.052350997924805 -1.3402047157287598 62.0
-13.107707977294922 -2.405602216720581 62.0
-14.538084983825684 -2.10402250289917 62.0
-12.126931190490723 -2.5476603507995605 62.0
-14.478982925415039 -2.065054416656494 62.0
-8.922879219055176 5.345789432525635 62.0
-12.744626998901367 -1.2879323959350586 62.0
-13.473743438720703 0.9621766209602356 62.0
-14.229305267333984 -3.2757298946380615 62.0
-10.024327278137207 -0.8476414680480957 62.0
-9.758079528808594 0.15216155350208282 62.0
-11.720273971557617 1.1674511432647705 62.0
-8.910714149475098 3.6098949909210205 62.0
-14.0885648727417 -0.30416974425315857 62.0
-10.993224143981934 2.173055410385132 62.0


==> Images/tsne_data/S3C_data_features_correct_tsne_classes_from300to400.dat <==
x y label
3.5764708518981934 -4.708401679992676 63.0
5.068126678466797 -3.1022918224334717 63.0
3.349442958831787 -2.62245774269104 63.0
3.324930191040039 -7.0374579429626465 63.0
5.335495948791504 -3.714618682861328 63.0
2.2439591884613037 -3.923203706741333 63.0
3.4164023399353027 -7.344010353088379 63.0
4.075615406036377 -7.823436260223389 63.0
4.807888031005859 -2.754718780517578 63.0
1.9022910594940186 1.199655532836914 63.0
2.789316177368164 -5.013099670410156 63.0


==> Images/tsne_data/S3C_data_features_correct_tsne_classes_from400to500.dat <==
x y label
0.4163460433483124 -6.536864280700684 64.0
0.00524224853143096 -8.20682430267334 64.0
-0.18475861847400665 -9.11571979522705 64.0
-1.4519283771514893 -0.3628927171230316 64.0
1.2876116037368774 -8.049971580505371 64.0
-0.5382628440856934 -10.794305801391602 64.0
0.22468583285808563 -7.165002822875977 64.0
5.342921733856201 -10.501960754394531 64.0
1.7773923873901367 -7.251801490783691 64.0
0.5502469539642334 -9.156502723693848 64.0
0.7878578305244446 -8.928281784057617 64.0
-1.4267940521240234 -7.255478858947754 64.0


==> Images/tsne_data/S3C_data_features_incorrect_tsne_classes_from0to100.dat <==
x y label
18.081314086914062 -5.137843132019043 60.0
21.578693389892578 -0.43556103110313416 60.0
20.542987823486328 0.06592164933681488 60.0
18.689138412475586 0.6026532649993896 60.0
18.79582977294922 0.9627693891525269 60.0
18.901100158691406 0.7079868912696838 60.0
21.892765045166016 0.584491491317749 60.0
21.31775665283203 0.363239049911499 60.0
23.008506774902344 -0.17241796851158142 60.0
23.154129028320312 -2.1810503005981445 60.0
21.245573043823242 -0.4408688545227051 60.0


==> Images/tsne_data/S3C_data_features_incorrect_tsne_classes_from100to200.dat <==
x y label
-6.243871688842773 4.389279842376709 61.0
-5.282157897949219 12.017396926879883 61.0
-4.999350070953369 12.861529350280762 61.0
-4.901054382324219 12.431593894958496 61.0
-0.5803452134132385 -4.056313991546631 61.0
-2.5490334033966064 8.917566299438477 61.0
-5.551925182342529 11.102798461914062 61.0
-10.250326156616211 8.438061714172363 61.0
-9.18901252746582 10.64923095703125 61.0
-6.2477803230285645 13.073746681213379 61.0
-3.3375871181488037 12.117265701293945 61.0
-10.856894493103027 6.040337562561035 61.0
-14.438307762145996 2.037665367126465 61.0
1.140223503112793 3.1870951652526855 61.0
-7.334942817687988 5.603798866271973 61.0
-7.195026874542236 12.169402122497559 61.0
-5.804144859313965 12.931375503540039 61.0
-5.758336067199707 12.741580963134766 61.0
-9.02405834197998 8.74616527557373 61.0
-11.388898849487305 6.985951900482178 61.0


==> Images/tsne_data/S3C_data_features_incorrect_tsne_classes_from200to300.dat <==
x y label
-10.466334342956543 -3.4677882194519043 62.0
-12.946761131286621 -3.014603853225708 62.0
-8.522793769836426 4.278399467468262 62.0
-6.958331108093262 1.1125221252441406 62.0
-9.34041690826416 7.273349285125732 62.0
-12.477559089660645 2.469097375869751 62.0
-9.918403625488281 -2.5132877826690674 62.0
-14.383377075195312 -2.5591187477111816 62.0
-15.371440887451172 -1.9307876825332642 62.0
-10.881064414978027 -1.722942590713501 62.0
-12.571003913879395 0.08764689415693283 62.0
-13.181936264038086 -2.7843692302703857 62.0
-8.405718803405762 -1.2054352760314941 62.0
-12.30807113647461 2.508394479751587 62.0
-12.077658653259277 0.4326152801513672 62.0
-9.661063194274902 2.922398090362549 62.0
-13.99700927734375 1.087322473526001 62.0
-14.028430938720703 -3.330683708190918 62.0
-16.18442153930664 -2.8116002082824707 62.0
-8.645833969116211 2.0612800121307373 62.0
-6.972731590270996 -0.05816884711384773 62.0
-15.742902755737305 -0.8521774411201477 62.0
-0.8561546802520752 4.238885879516602 62.0
-8.493765830993652 0.42267313599586487 62.0
-15.453969955444336 -1.9518553018569946 62.0
-13.042961120605469 1.3271188735961914 62.0
-14.953490257263184 -2.668935775756836 62.0
-15.222970962524414 -1.2019567489624023 62.0
-12.90569019317627 -0.07567115128040314 62.0
-12.5868501663208 0.09093844890594482 62.0
-13.684234619140625 -1.3793295621871948 62.0
-11.155377388000488 -3.541152238845825 62.0
-13.459088325500488 -3.9042298793792725 62.0
-7.188735008239746 0.4796433448791504 62.0
-6.093806266784668 1.5029072761535645 62.0
-11.754980087280273 0.6032839417457581 62.0
-8.252959251403809 0.5169572234153748 62.0
-15.6398286819458 -0.9024101495742798 62.0
-14.90886402130127 -1.953132152557373 62.0
-12.238633155822754 -2.8765411376953125 62.0
-9.199771881103516 2.779810905456543 62.0
-12.439627647399902 1.322235345840454 62.0
-15.95612621307373 -1.4904478788375854 62.0
-14.217639923095703 1.5501536130905151 62.0
-9.360427856445312 1.2410157918930054 62.0


==> Images/tsne_data/S3C_data_features_incorrect_tsne_classes_from300to400.dat <==
x y label
2.7826156616210938 -5.108715057373047 63.0
1.8526650667190552 1.3308799266815186 63.0
1.3982733488082886 -0.883784294128418 63.0
1.6303006410598755 -1.2990517616271973 63.0
1.5508298873901367 0.46243053674697876 63.0
4.178531646728516 -7.400430679321289 63.0
-2.262669086456299 5.69405460357666 63.0
7.256247043609619 -5.8647050857543945 63.0
3.8546431064605713 -2.481252908706665 63.0
4.113945960998535 -1.3122056722640991 63.0
-0.6358433961868286 0.9548546671867371 63.0
2.765730857849121 -2.8785464763641357 63.0
7.907286167144775 -3.977720260620117 63.0
1.8790841102600098 -1.9161721467971802 63.0
-0.34421250224113464 2.24487042427063 63.0
-3.269739866256714 -0.17890925705432892 63.0
1.8888896703720093 1.6235222816467285 63.0
6.521970272064209 -7.8014655113220215 63.0
6.6993560791015625 -8.49496078491211 63.0
2.8366289138793945 -3.6930131912231445 63.0
1.4232680797576904 -2.0991079807281494 63.0
0.8674108982086182 -0.18111465871334076 63.0
8.488292694091797 -4.313995361328125 63.0
1.933402419090271 -0.11184533685445786 63.0
1.4480082988739014 -0.7305639982223511 63.0
5.432135105133057 -6.471336841583252 63.0
1.8236562013626099 -2.3065450191497803 63.0
2.0485823154449463 -2.7561635971069336 63.0
5.87870979309082 -7.372745990753174 63.0
8.053937911987305 -4.257714748382568 63.0
-10.839908599853516 6.117475509643555 63.0
2.1671841144561768 -4.472301006317139 63.0
0.2952874004840851 -0.7029666900634766 63.0
0.08129758387804031 0.5079702138900757 63.0
-0.41921266913414 3.550004243850708 63.0
1.3793138265609741 -4.593046188354492 63.0
3.5792853832244873 -3.0752105712890625 63.0
0.18759682774543762 -0.17793774604797363 63.0
2.7281391620635986 -2.744831085205078 63.0
2.302642345428467 -1.3510760068893433 63.0
0.0714440569281578 -7.80539083480835 63.0
7.187588691711426 -5.8408074378967285 63.0
0.6800022721290588 -0.7094873189926147 63.0
-4.371640205383301 0.7176110148429871 63.0
0.7281963229179382 -1.6308789253234863 63.0
7.312598705291748 -5.848312854766846 63.0
4.0638747215271 -4.6293253898620605 63.0
3.471060276031494 -2.602534294128418 63.0
1.7641496658325195 0.2047843486070633 63.0
1.0252799987792969 0.0010998616926372051 63.0
2.1200761795043945 -2.731301784515381 63.0
5.295994281768799 -3.482314348220825 63.0
0.8010194301605225 2.124861478805542 63.0
-4.154656887054443 -5.370921611785889 63.0
-0.4175703525543213 2.2285404205322266 63.0
3.525132656097412 -4.3388495445251465 63.0
0.9857453107833862 -9.513778686523438 63.0
3.4016406536102295 -3.635446548461914 63.0
3.404313802719116 0.13228319585323334 63.0
3.9798760414123535 -10.188729286193848 63.0
-1.6762970685958862 -2.27634334564209 63.0
8.143580436706543 -8.199638366699219 63.0
2.508068561553955 0.5835944414138794 63.0
5.695088863372803 -1.7109471559524536 63.0
0.694307804107666 -2.8537979125976562 63.0
1.3817323446273804 0.22773297131061554 63.0
16.83051300048828 -1.439963459968567 63.0
0.6392175555229187 -2.7895190715789795 63.0
1.3229432106018066 -3.600890874862671 63.0
-0.5134961605072021 1.427663803100586 63.0
0.1299077272415161 -0.8829559087753296 63.0
7.599975109100342 -8.891289710998535 63.0
4.458162784576416 -1.9721242189407349 63.0
4.316922187805176 -0.9408488869667053 63.0
2.922865629196167 -2.8319883346557617 63.0
0.8512569665908813 -4.0175957679748535 63.0
3.869706153869629 0.3827662765979767 63.0
6.959593772888184 -1.3402584791183472 63.0
3.387406349182129 -8.608633041381836 63.0
-1.3550987243652344 2.251634120941162 63.0
0.5476924777030945 -2.366619348526001 63.0
5.394161224365234 -5.679175853729248 63.0
2.875365972518921 -1.7471413612365723 63.0
0.8335751891136169 1.8784841299057007 63.0
7.660475254058838 -8.813203811645508 63.0
3.5881264209747314 -2.940528154373169 63.0
3.850803852081299 -7.6102614402771 63.0
5.359472274780273 0.12433820962905884 63.0
8.342977523803711 -3.3661344051361084 63.0


==> Images/tsne_data/S3C_data_features_incorrect_tsne_classes_from400to500.dat <==
x y label
1.8635197877883911 -9.333223342895508 64.0
5.3986897468566895 -5.08258581161499 64.0
-0.9140329957008362 -6.697218418121338 64.0
2.8266313076019287 -9.458324432373047 64.0
0.11885889619588852 -5.699033260345459 64.0
2.4712002277374268 -7.741428852081299 64.0
0.7869123220443726 -8.93586254119873 64.0
0.43922165036201477 -8.793787002563477 64.0
0.9717183113098145 -7.067468166351318 64.0
-2.2771642208099365 -9.089457511901855 64.0
-0.9247320294380188 -6.68261194229126 64.0
-0.7615158557891846 -7.614461421966553 64.0
-0.8367432951927185 -5.505188941955566 64.0
4.572511672973633 -7.637979984283447 64.0
3.8969478607177734 -7.776637077331543 64.0
1.5793143510818481 -6.415952205657959 64.0
3.8616273403167725 -3.695786237716675 64.0
-0.6057637929916382 -8.554709434509277 64.0
-1.8516006469726562 -10.235438346862793 64.0
0.21135233342647552 -8.924637794494629 64.0
1.487175703048706 -3.061221122741699 64.0
6.503137111663818 -2.8702967166900635 64.0
2.47633695602417 -6.819255352020264 64.0
0.15649716556072235 -10.171951293945312 64.0
0.9295263290405273 -5.572472095489502 64.0
2.155795097351074 -9.83050537109375 64.0
4.381938934326172 -5.72695255279541 64.0
1.613303780555725 -3.7182490825653076 64.0
-2.3914339542388916 -7.667961597442627 64.0
-3.7280492782592773 -7.967740535736084 64.0
-3.4758076667785645 -2.9102046489715576 64.0
-5.475017070770264 -7.152032375335693 64.0
-0.47370219230651855 -8.995662689208984 64.0
3.731663942337036 -4.935343265533447 64.0
5.262657642364502 -5.625730514526367 64.0
2.544842004776001 -8.328744888305664 64.0
1.3572239875793457 -10.467733383178711 64.0
1.2603851556777954 -6.948216438293457 64.0
3.63218092918396 -3.3679158687591553 64.0
-1.9722622632980347 -3.901888608932495 64.0
4.460754871368408 -8.359179496765137 64.0
0.3818773925304413 -4.590126991271973 64.0
2.1795907020568848 -11.34278678894043 64.0
0.7853802442550659 -6.403595447540283 64.0
-0.8760229349136353 -3.2506375312805176 64.0
-1.880743145942688 -2.0147361755371094 64.0
5.2303996086120605 -6.819850921630859 64.0
-1.4524600505828857 -6.5626044273376465 64.0
-2.0343592166900635 -6.516160011291504 64.0
3.93823504447937 1.8267184495925903 64.0
-1.793550729751587 -8.871938705444336 64.0
2.0536913871765137 -8.892529487609863 64.0
-1.1563998460769653 -7.835535049438477 64.0
-0.40428152680397034 -1.954085111618042 64.0
2.998044490814209 -9.24213981628418 64.0
1.087605357170105 -7.8432464599609375 64.0
1.7255433797836304 -10.175251007080078 64.0
-4.783322334289551 -7.489418029785156 64.0
6.877192497253418 -9.254405975341797 64.0
-1.000136137008667 -0.11360704153776169 64.0
-6.693148136138916 -0.5388367176055908 64.0
-2.945678472518921 7.177613735198975 64.0
2.6275343894958496 -5.828871726989746 64.0
-0.09322415292263031 -5.152956962585449 64.0
0.15785732865333557 -6.011361598968506 64.0
2.448352336883545 -8.834595680236816 64.0
-1.1451647281646729 -8.535585403442383 64.0
3.5843329429626465 -5.242137432098389 64.0
3.1281228065490723 -0.9455962181091309 64.0
6.011301517486572 -4.181869983673096 64.0
0.47272390127182007 -7.759856700897217 64.0
-2.1989810466766357 -4.384105682373047 64.0
2.8669042587280273 -7.1565327644348145 64.0
-1.9505149126052856 -4.365133762359619 64.0
4.0363335609436035 -6.638072967529297 64.0
2.9822278022766113 -7.648341655731201 64.0
-1.739749789237976 -10.306905746459961 64.0
-6.279277801513672 -2.211440086364746 64.0
-0.7557002902030945 -6.407087326049805 64.0
2.6638078689575195 2.029653310775757 64.0
-5.464926242828369 -7.167758941650391 64.0
2.405735969543457 -6.125755310058594 64.0
-7.714788436889648 -1.6199028491973877 64.0
-8.114121437072754 -1.297925353050232 64.0
-1.9371955394744873 -1.7280300855636597 64.0
-0.6756141781806946 -8.091242790222168 64.0
-0.9045857787132263 -7.168248653411865 64.0
1.1910971403121948 -10.655619621276855 64.0


==> Images/tsne_data/S3C_data_features_tsne_classes_from0to100.dat <==
x y label
24.313661575317383 -4.658097267150879 60.0
21.23590660095215 -3.3011741638183594 60.0
21.089202880859375 -1.9828529357910156 60.0
20.331981658935547 -6.148215293884277 60.0
19.63418197631836 -0.4891923666000366 60.0
22.397428512573242 -1.4034063816070557 60.0
21.495155334472656 -0.9203558564186096 60.0
21.386554718017578 -1.1609747409820557 60.0
22.80910301208496 -2.8218069076538086 60.0
18.081314086914062 -5.137843132019043 60.0
22.058984756469727 -0.9907069206237793 60.0
21.36271858215332 -1.3371485471725464 60.0
20.243871688842773 -4.520524024963379 60.0
20.203659057617188 -5.3660430908203125 60.0
21.578693389892578 -0.43556103110313416 60.0
22.55571174621582 -3.3913700580596924 60.0
22.07884979248047 -4.676318645477295 60.0
21.998260498046875 -1.266921877861023 60.0
19.575855255126953 -1.994099497795105 60.0
21.99152183532715 -3.912012815475464 60.0
19.408491134643555 -1.7740041017532349 60.0
17.925132751464844 -3.0942885875701904 60.0
18.739652633666992 -1.457947015762329 60.0
20.556854248046875 -1.3555636405944824 60.0
22.44367027282715 -5.813132286071777 60.0
17.914268493652344 -2.8104004859924316 60.0
20.21513557434082 -3.204988718032837 60.0
20.542987823486328 0.06592164933681488 60.0
21.24588394165039 -4.617959499359131 60.0
19.13309669494629 -5.7627763748168945 60.0
18.689138412475586 0.6026532649993896 60.0
21.809341430664062 -3.951775074005127 60.0
21.232484817504883 -5.528751373291016 60.0
20.9262752532959 -0.29315388202667236 60.0
20.614229202270508 -0.14133784174919128 60.0
23.68294334411621 -4.896298885345459 60.0
24.542085647583008 -2.146723747253418 60.0
20.708513259887695 -2.1948931217193604 60.0
20.08020782470703 -4.148526191711426 60.0
22.291645050048828 -1.535160779953003 60.0
18.79582977294922 0.9627693891525269 60.0
23.570701599121094 -3.435516834259033 60.0
22.659191131591797 -2.1581575870513916 60.0
23.584012985229492 -4.617679119110107 60.0
18.901100158691406 0.7079868912696838 60.0
21.759172439575195 -2.860412836074829 60.0
20.083011627197266 -3.754152297973633 60.0
20.906076431274414 -2.9949371814727783 60.0
19.12000274658203 -3.808706283569336 60.0
24.356842041015625 -2.3660199642181396 60.0
23.003273010253906 -4.967508792877197 60.0
22.039426803588867 -2.347076416015625 60.0
19.293699264526367 -5.295351505279541 60.0
17.22067642211914 -1.5491782426834106 60.0
21.892765045166016 0.584491491317749 60.0
21.556703567504883 -4.463339805603027 60.0
21.24750518798828 -3.2312378883361816 60.0
21.31775665283203 0.363239049911499 60.0
22.14739227294922 -3.3721492290496826 60.0
19.382583618164062 -0.9763673543930054 60.0
19.77422332763672 -4.519240856170654 60.0
21.363656997680664 -2.2703399658203125 60.0
23.008506774902344 -0.17241796851158142 60.0
23.154129028320312 -2.1810503005981445 60.0
22.152267456054688 -2.748303174972534 60.0
21.050487518310547 -4.405570030212402 60.0
21.699567794799805 -3.3702993392944336 60.0
19.130699157714844 -3.079110860824585 60.0
22.460063934326172 -5.149934768676758 60.0
18.836681365966797 -4.510106563568115 60.0
19.968101501464844 -3.185114860534668 60.0
23.499271392822266 -2.697406053543091 60.0
21.544248580932617 -6.004319667816162 60.0
23.555849075317383 -1.0030748844146729 60.0
21.65937042236328 -1.2567342519760132 60.0
21.91016387939453 -5.318417072296143 60.0
22.137577056884766 -0.4304361045360565 60.0
22.548542022705078 -3.992452383041382 60.0
21.611568450927734 -1.6494427919387817 60.0
21.504430770874023 -4.9793701171875 60.0
19.29842185974121 -2.026505470275879 60.0
20.71729850769043 -4.727889060974121 60.0
20.92778968811035 -5.8650126457214355 60.0
17.74529457092285 -3.683868646621704 60.0
23.376544952392578 -6.073960781097412 60.0
22.33307456970215 -3.2205872535705566 60.0
21.0328311920166 -6.485443592071533 60.0
22.290782928466797 -4.573158264160156 60.0
19.816072463989258 -1.6422185897827148 60.0
22.427841186523438 -1.4267982244491577 60.0
21.25304412841797 -1.4596272706985474 60.0
22.119606018066406 -4.139927387237549 60.0
21.245573043823242 -0.4408688545227051 60.0
20.876752853393555 -2.249694347381592 60.0
18.675907135009766 -2.185012102127075 60.0
20.6784610748291 -4.858675003051758 60.0
23.231008529663086 -3.8750271797180176 60.0
20.863759994506836 -3.9348878860473633 60.0
22.559690475463867 -4.154946804046631 60.0
19.41253089904785 -2.791066884994507 60.0


==> Images/tsne_data/S3C_data_features_tsne_classes_from100to200.dat <==
x y label
-7.1214165687561035 10.112349510192871 61.0
-4.17695951461792 11.053807258605957 61.0
-6.346985816955566 11.357726097106934 61.0
-6.568077087402344 9.034771919250488 61.0
-6.254611492156982 8.983463287353516 61.0
-6.16650915145874 9.35968017578125 61.0
-6.243871688842773 4.389279842376709 61.0
-3.5368971824645996 8.99903678894043 61.0
-7.28172492980957 8.810985565185547 61.0
-7.091752052307129 7.3064093589782715 61.0
-5.282157897949219 12.017396926879883 61.0
-4.539557933807373 8.86772632598877 61.0
-6.181246757507324 11.06665325164795 61.0
-6.47614860534668 9.842962265014648 61.0
-4.999350070953369 12.861529350280762 61.0
-8.680354118347168 11.437187194824219 61.0
-7.647408485412598 9.295503616333008 61.0
-6.07780122756958 8.455061912536621 61.0
-3.8321309089660645 7.400370121002197 61.0
-4.901054382324219 12.431593894958496 61.0
-8.77587604522705 9.855899810791016 61.0
-4.637935638427734 10.330134391784668 61.0
-6.317365646362305 10.259323120117188 61.0
-6.7323317527771 10.009521484375 61.0
-6.734310150146484 12.40588665008545 61.0
-6.178012371063232 10.901800155639648 61.0
-7.9981369972229 6.373743057250977 61.0
-6.8831987380981445 11.412375450134277 61.0
-6.402287483215332 8.193008422851562 61.0
-6.272061347961426 10.101841926574707 61.0
-5.692896366119385 10.415299415588379 61.0
-0.5803452134132385 -4.056313991546631 61.0
-2.5490334033966064 8.917566299438477 61.0
-2.9496827125549316 8.943108558654785 61.0
-5.551925182342529 11.102798461914062 61.0
-10.250326156616211 8.438061714172363 61.0
-4.035079002380371 7.127601623535156 61.0
-3.4291205406188965 10.798883438110352 61.0
-3.4381816387176514 10.136758804321289 61.0
-7.595684051513672 9.89295482635498 61.0
-4.293515682220459 7.687928199768066 61.0
-6.922643184661865 9.0060396194458 61.0
-4.059384346008301 10.779410362243652 61.0
-4.2144012451171875 10.958168029785156 61.0
-6.803859233856201 10.783890724182129 61.0
-7.089254856109619 8.410996437072754 61.0
-5.800291538238525 5.779283046722412 61.0
-6.133874416351318 8.37300968170166 61.0
-7.503906726837158 11.684576034545898 61.0
-3.3078434467315674 12.188962936401367 61.0
-5.737176895141602 9.600868225097656 61.0
-5.346320629119873 9.776740074157715 61.0
-5.384868144989014 8.369050979614258 61.0
-4.378025054931641 8.779450416564941 61.0
-5.168292045593262 7.018009185791016 61.0
-7.505643844604492 7.936781883239746 61.0
-5.76430606842041 6.66352653503418 61.0
-4.381006240844727 11.74713134765625 61.0
-9.18901252746582 10.64923095703125 61.0
-7.198507785797119 9.834290504455566 61.0
-5.999308109283447 10.068878173828125 61.0
-2.5633647441864014 9.55167293548584 61.0
-5.169436931610107 7.779344081878662 61.0
-6.2477803230285645 13.073746681213379 61.0
-3.3375871181488037 12.117265701293945 61.0
-8.035482406616211 11.37679672241211 61.0
-7.7270355224609375 10.447348594665527 61.0
-10.856894493103027 6.040337562561035 61.0
-14.438307762145996 2.037665367126465 61.0
-8.630205154418945 9.976086616516113 61.0
-8.06254768371582 9.350570678710938 61.0
1.140223503112793 3.1870951652526855 61.0
-4.595576286315918 9.679049491882324 61.0
-5.445884704589844 8.270090103149414 61.0
-7.334942817687988 5.603798866271973 61.0
-7.195026874542236 12.169402122497559 61.0
-7.401485443115234 10.951211929321289 61.0
-6.952409267425537 11.121967315673828 61.0
-4.8473801612854 9.726767539978027 61.0
-7.024155139923096 9.382843017578125 61.0
-6.548169136047363 6.941604137420654 61.0
-6.122643947601318 9.045659065246582 61.0
-7.690282821655273 7.718591690063477 61.0
-6.424295902252197 9.451666831970215 61.0
-5.804144859313965 12.931375503540039 61.0
-5.758336067199707 12.741580963134766 61.0
-4.732184410095215 10.06032943725586 61.0
-3.1973910331726074 4.538327217102051 61.0
-4.079798221588135 9.436700820922852 61.0
-3.8863964080810547 8.427980422973633 61.0
-9.02405834197998 8.74616527557373 61.0
-11.388898849487305 6.985951900482178 61.0
-8.338700294494629 11.894262313842773 61.0
-6.260449409484863 7.718761920928955 61.0
-5.006755828857422 7.616519927978516 61.0
-5.691026210784912 9.278231620788574 61.0
-4.443188190460205 8.959883689880371 61.0
-5.1789774894714355 10.541184425354004 61.0
-3.652813673019409 8.95481014251709 61.0
-8.410938262939453 12.00852108001709 61.0


==> Images/tsne_data/S3C_data_features_tsne_classes_from200to300.dat <==
x y label
-10.466334342956543 -3.4677882194519043 62.0
-10.898295402526855 1.1722177267074585 62.0
-12.946761131286621 -3.014603853225708 62.0
-14.992051124572754 -1.8969287872314453 62.0
-8.522793769836426 4.278399467468262 62.0
-6.958331108093262 1.1125221252441406 62.0
-14.549283981323242 -2.2340898513793945 62.0
-13.240777015686035 1.8144252300262451 62.0
-9.34041690826416 7.273349285125732 62.0
-11.218352317810059 -1.1689902544021606 62.0
-15.886319160461426 0.9480215311050415 62.0
-10.639203071594238 0.6766712665557861 62.0
-10.805231094360352 1.2866575717926025 62.0
-12.477559089660645 2.469097375869751 62.0
-15.149238586425781 -0.42011064291000366 62.0
-11.5271635055542 -2.286463499069214 62.0
-11.349441528320312 -3.4011549949645996 62.0
-9.918403625488281 -2.5132877826690674 62.0
-14.383377075195312 -2.5591187477111816 62.0
-9.488375663757324 1.0041706562042236 62.0
-15.371440887451172 -1.9307876825332642 62.0
-10.881064414978027 -1.722942590713501 62.0
-12.571003913879395 0.08764689415693283 62.0
-13.181936264038086 -2.7843692302703857 62.0
-8.405718803405762 -1.2054352760314941 62.0
-11.950246810913086 -0.1288035362958908 62.0
-12.30807113647461 2.508394479751587 62.0
-12.077658653259277 0.4326152801513672 62.0
-9.661063194274902 2.922398090362549 62.0
-13.99700927734375 1.087322473526001 62.0
-10.823405265808105 0.7595828771591187 62.0
-11.76093578338623 1.3984873294830322 62.0
-14.028430938720703 -3.330683708190918 62.0
-16.18442153930664 -2.8116002082824707 62.0
-8.645833969116211 2.0612800121307373 62.0
-6.972731590270996 -0.05816884711384773 62.0
-15.742902755737305 -0.8521774411201477 62.0
-0.8561546802520752 4.238885879516602 62.0
-8.493765830993652 0.42267313599586487 62.0
-11.631477355957031 -2.3178720474243164 62.0
-15.453969955444336 -1.9518553018569946 62.0
-10.02872371673584 -0.6856217384338379 62.0
-11.011197090148926 -3.3575143814086914 62.0
-9.998882293701172 1.8013097047805786 62.0
-14.781018257141113 -0.9517311453819275 62.0
-14.454893112182617 -0.002649809932336211 62.0
-11.131911277770996 -0.3606143593788147 62.0
-14.587038040161133 -0.6496995687484741 62.0
-10.923376083374023 2.1645278930664062 62.0
-13.042961120605469 1.3271188735961914 62.0
-14.953490257263184 -2.668935775756836 62.0
-15.222970962524414 -1.2019567489624023 62.0
-12.724525451660156 -0.42090263962745667 62.0
-14.411532402038574 -1.7890582084655762 62.0
-10.521174430847168 1.0605061054229736 62.0
-13.164214134216309 -2.538118839263916 62.0
-9.243958473205566 0.949984073638916 62.0
-12.90569019317627 -0.07567115128040314 62.0
-10.258339881896973 -2.036487340927124 62.0
-12.5868501663208 0.09093844890594482 62.0
-13.618656158447266 -2.545224666595459 62.0
-10.64244270324707 -0.40607884526252747 62.0
-11.014270782470703 -1.2209374904632568 62.0
-12.342920303344727 1.8244564533233643 62.0
-13.05142879486084 -0.7358543872833252 62.0
-13.684234619140625 -1.3793295621871948 62.0
-13.135635375976562 -3.3128514289855957 62.0
-14.830452919006348 -2.63301420211792 62.0
-11.155377388000488 -3.541152238845825 62.0
-13.459088325500488 -3.9042298793792725 62.0
-12.541913032531738 -3.7747576236724854 62.0
-7.188735008239746 0.4796433448791504 62.0
-6.093806266784668 1.5029072761535645 62.0
-11.754980087280273 0.6032839417457581 62.0
-10.51005744934082 -1.5736653804779053 62.0
-12.64574909210205 -1.7969108819961548 62.0
-14.052350997924805 -1.3402047157287598 62.0
-8.252959251403809 0.5169572234153748 62.0
-13.107707977294922 -2.405602216720581 62.0
-14.538084983825684 -2.10402250289917 62.0
-12.126931190490723 -2.5476603507995605 62.0
-14.478982925415039 -2.065054416656494 62.0
-15.6398286819458 -0.9024101495742798 62.0
-14.90886402130127 -1.953132152557373 62.0
-8.922879219055176 5.345789432525635 62.0
-12.744626998901367 -1.2879323959350586 62.0
-13.473743438720703 0.9621766209602356 62.0
-12.238633155822754 -2.8765411376953125 62.0
-9.199771881103516 2.779810905456543 62.0
-14.229305267333984 -3.2757298946380615 62.0
-10.024327278137207 -0.8476414680480957 62.0
-9.758079528808594 0.15216155350208282 62.0
-12.439627647399902 1.322235345840454 62.0
-11.720273971557617 1.1674511432647705 62.0
-8.910714149475098 3.6098949909210205 62.0
-15.95612621307373 -1.4904478788375854 62.0
-14.0885648727417 -0.30416974425315857 62.0
-14.217639923095703 1.5501536130905151 62.0
-10.993224143981934 2.173055410385132 62.0
-9.360427856445312 1.2410157918930054 62.0


==> Images/tsne_data/S3C_data_features_tsne_classes_from300to400.dat <==
x y label
2.7826156616210938 -5.108715057373047 63.0
1.8526650667190552 1.3308799266815186 63.0
1.3982733488082886 -0.883784294128418 63.0
1.6303006410598755 -1.2990517616271973 63.0
1.5508298873901367 0.46243053674697876 63.0
4.178531646728516 -7.400430679321289 63.0
-2.262669086456299 5.69405460357666 63.0
3.5764708518981934 -4.708401679992676 63.0
7.256247043609619 -5.8647050857543945 63.0
3.8546431064605713 -2.481252908706665 63.0
5.068126678466797 -3.1022918224334717 63.0
4.113945960998535 -1.3122056722640991 63.0
-0.6358433961868286 0.9548546671867371 63.0
2.765730857849121 -2.8785464763641357 63.0
7.907286167144775 -3.977720260620117 63.0
1.8790841102600098 -1.9161721467971802 63.0
-0.34421250224113464 2.24487042427063 63.0
-3.269739866256714 -0.17890925705432892 63.0
1.8888896703720093 1.6235222816467285 63.0
6.521970272064209 -7.8014655113220215 63.0
6.6993560791015625 -8.49496078491211 63.0
2.8366289138793945 -3.6930131912231445 63.0
1.4232680797576904 -2.0991079807281494 63.0
0.8674108982086182 -0.18111465871334076 63.0
8.488292694091797 -4.313995361328125 63.0
3.349442958831787 -2.62245774269104 63.0
3.324930191040039 -7.0374579429626465 63.0
1.933402419090271 -0.11184533685445786 63.0
1.4480082988739014 -0.7305639982223511 63.0
5.432135105133057 -6.471336841583252 63.0
1.8236562013626099 -2.3065450191497803 63.0
2.0485823154449463 -2.7561635971069336 63.0
5.335495948791504 -3.714618682861328 63.0
5.87870979309082 -7.372745990753174 63.0
8.053937911987305 -4.257714748382568 63.0
-10.839908599853516 6.117475509643555 63.0
2.1671841144561768 -4.472301006317139 63.0
0.2952874004840851 -0.7029666900634766 63.0
0.08129758387804031 0.5079702138900757 63.0
-0.41921266913414 3.550004243850708 63.0
2.2439591884613037 -3.923203706741333 63.0
1.3793138265609741 -4.593046188354492 63.0
3.5792853832244873 -3.0752105712890625 63.0
0.18759682774543762 -0.17793774604797363 63.0
2.7281391620635986 -2.744831085205078 63.0
2.302642345428467 -1.3510760068893433 63.0
0.0714440569281578 -7.80539083480835 63.0
3.4164023399353027 -7.344010353088379 63.0
7.187588691711426 -5.8408074378967285 63.0
4.075615406036377 -7.823436260223389 63.0
0.6800022721290588 -0.7094873189926147 63.0
-4.371640205383301 0.7176110148429871 63.0
0.7281963229179382 -1.6308789253234863 63.0
7.312598705291748 -5.848312854766846 63.0
4.0638747215271 -4.6293253898620605 63.0
3.471060276031494 -2.602534294128418 63.0
1.7641496658325195 0.2047843486070633 63.0
1.0252799987792969 0.0010998616926372051 63.0
4.807888031005859 -2.754718780517578 63.0
2.1200761795043945 -2.731301784515381 63.0
5.295994281768799 -3.482314348220825 63.0
0.8010194301605225 2.124861478805542 63.0
-4.154656887054443 -5.370921611785889 63.0
-0.4175703525543213 2.2285404205322266 63.0
3.525132656097412 -4.3388495445251465 63.0
0.9857453107833862 -9.513778686523438 63.0
3.4016406536102295 -3.635446548461914 63.0
3.404313802719116 0.13228319585323334 63.0
3.9798760414123535 -10.188729286193848 63.0
-1.6762970685958862 -2.27634334564209 63.0
8.143580436706543 -8.199638366699219 63.0
2.508068561553955 0.5835944414138794 63.0
5.695088863372803 -1.7109471559524536 63.0
0.694307804107666 -2.8537979125976562 63.0
1.3817323446273804 0.22773297131061554 63.0
16.83051300048828 -1.439963459968567 63.0
0.6392175555229187 -2.7895190715789795 63.0
1.3229432106018066 -3.600890874862671 63.0
-0.5134961605072021 1.427663803100586 63.0
0.1299077272415161 -0.8829559087753296 63.0
7.599975109100342 -8.891289710998535 63.0
1.9022910594940186 1.199655532836914 63.0
2.789316177368164 -5.013099670410156 63.0
4.458162784576416 -1.9721242189407349 63.0
4.316922187805176 -0.9408488869667053 63.0
2.922865629196167 -2.8319883346557617 63.0
0.8512569665908813 -4.0175957679748535 63.0
3.869706153869629 0.3827662765979767 63.0
6.959593772888184 -1.3402584791183472 63.0
3.387406349182129 -8.608633041381836 63.0
-1.3550987243652344 2.251634120941162 63.0
0.5476924777030945 -2.366619348526001 63.0
5.394161224365234 -5.679175853729248 63.0
2.875365972518921 -1.7471413612365723 63.0
0.8335751891136169 1.8784841299057007 63.0
7.660475254058838 -8.813203811645508 63.0
3.5881264209747314 -2.940528154373169 63.0
3.850803852081299 -7.6102614402771 63.0
5.359472274780273 0.12433820962905884 63.0
8.342977523803711 -3.3661344051361084 63.0


==> Images/tsne_data/S3C_data_features_tsne_classes_from400to500.dat <==
x y label
1.8635197877883911 -9.333223342895508 64.0
5.3986897468566895 -5.08258581161499 64.0
-0.9140329957008362 -6.697218418121338 64.0
2.8266313076019287 -9.458324432373047 64.0
0.11885889619588852 -5.699033260345459 64.0
2.4712002277374268 -7.741428852081299 64.0
0.7869123220443726 -8.93586254119873 64.0
0.4163460433483124 -6.536864280700684 64.0
0.43922165036201477 -8.793787002563477 64.0
0.00524224853143096 -8.20682430267334 64.0
0.9717183113098145 -7.067468166351318 64.0
-2.2771642208099365 -9.089457511901855 64.0
-0.9247320294380188 -6.68261194229126 64.0
-0.7615158557891846 -7.614461421966553 64.0
-0.18475861847400665 -9.11571979522705 64.0
-0.8367432951927185 -5.505188941955566 64.0
-1.4519283771514893 -0.3628927171230316 64.0
4.572511672973633 -7.637979984283447 64.0
3.8969478607177734 -7.776637077331543 64.0
1.5793143510818481 -6.415952205657959 64.0
3.8616273403167725 -3.695786237716675 64.0
-0.6057637929916382 -8.554709434509277 64.0
1.2876116037368774 -8.049971580505371 64.0
-1.8516006469726562 -10.235438346862793 64.0
0.21135233342647552 -8.924637794494629 64.0
1.487175703048706 -3.061221122741699 64.0
6.503137111663818 -2.8702967166900635 64.0
2.47633695602417 -6.819255352020264 64.0
-0.5382628440856934 -10.794305801391602 64.0
0.15649716556072235 -10.171951293945312 64.0
0.22468583285808563 -7.165002822875977 64.0
0.9295263290405273 -5.572472095489502 64.0
5.342921733856201 -10.501960754394531 64.0
2.155795097351074 -9.83050537109375 64.0
4.381938934326172 -5.72695255279541 64.0
1.613303780555725 -3.7182490825653076 64.0
-2.3914339542388916 -7.667961597442627 64.0
-3.7280492782592773 -7.967740535736084 64.0
-3.4758076667785645 -2.9102046489715576 64.0
-5.475017070770264 -7.152032375335693 64.0
-0.47370219230651855 -8.995662689208984 64.0
1.7773923873901367 -7.251801490783691 64.0
3.731663942337036 -4.935343265533447 64.0
5.262657642364502 -5.625730514526367 64.0
2.544842004776001 -8.328744888305664 64.0
1.3572239875793457 -10.467733383178711 64.0
1.2603851556777954 -6.948216438293457 64.0
3.63218092918396 -3.3679158687591553 64.0
-1.9722622632980347 -3.901888608932495 64.0
4.460754871368408 -8.359179496765137 64.0
0.3818773925304413 -4.590126991271973 64.0
2.1795907020568848 -11.34278678894043 64.0
0.7853802442550659 -6.403595447540283 64.0
-0.8760229349136353 -3.2506375312805176 64.0
-1.880743145942688 -2.0147361755371094 64.0
5.2303996086120605 -6.819850921630859 64.0
-1.4524600505828857 -6.5626044273376465 64.0
-2.0343592166900635 -6.516160011291504 64.0
3.93823504447937 1.8267184495925903 64.0
-1.793550729751587 -8.871938705444336 64.0
2.0536913871765137 -8.892529487609863 64.0
-1.1563998460769653 -7.835535049438477 64.0
-0.40428152680397034 -1.954085111618042 64.0
2.998044490814209 -9.24213981628418 64.0
0.5502469539642334 -9.156502723693848 64.0
1.087605357170105 -7.8432464599609375 64.0
1.7255433797836304 -10.175251007080078 64.0
-4.783322334289551 -7.489418029785156 64.0
6.877192497253418 -9.254405975341797 64.0
-1.000136137008667 -0.11360704153776169 64.0
-6.693148136138916 -0.5388367176055908 64.0
-2.945678472518921 7.177613735198975 64.0
2.6275343894958496 -5.828871726989746 64.0
-0.09322415292263031 -5.152956962585449 64.0
0.15785732865333557 -6.011361598968506 64.0
2.448352336883545 -8.834595680236816 64.0
-1.1451647281646729 -8.535585403442383 64.0
3.5843329429626465 -5.242137432098389 64.0
3.1281228065490723 -0.9455962181091309 64.0
6.011301517486572 -4.181869983673096 64.0
0.7878578305244446 -8.928281784057617 64.0
0.47272390127182007 -7.759856700897217 64.0
-2.1989810466766357 -4.384105682373047 64.0
2.8669042587280273 -7.1565327644348145 64.0
-1.9505149126052856 -4.365133762359619 64.0
4.0363335609436035 -6.638072967529297 64.0
2.9822278022766113 -7.648341655731201 64.0
-1.739749789237976 -10.306905746459961 64.0
-6.279277801513672 -2.211440086364746 64.0
-0.7557002902030945 -6.407087326049805 64.0
2.6638078689575195 2.029653310775757 64.0
-5.464926242828369 -7.167758941650391 64.0
2.405735969543457 -6.125755310058594 64.0
-1.4267940521240234 -7.255478858947754 64.0
-7.714788436889648 -1.6199028491973877 64.0
-8.114121437072754 -1.297925353050232 64.0
-1.9371955394744873 -1.7280300855636597 64.0
-0.6756141781806946 -8.091242790222168 64.0
-0.9045857787132263 -7.168248653411865 64.0
1.1910971403121948 -10.655619621276855 64.0


==> Images/tsne_data/self_sup_data_features_correct_tsne_classes_from0to100.dat <==
x y label
-17.508134841918945 10.316463470458984 60.0
-17.009204864501953 11.548995018005371 60.0
-13.352901458740234 9.45517349243164 60.0
-16.261423110961914 11.902738571166992 60.0
-13.127151489257812 9.125521659851074 60.0
-16.447147369384766 10.387641906738281 60.0
-13.760712623596191 9.089077949523926 60.0
-14.234429359436035 9.562874794006348 60.0
-13.568611145019531 12.0978364944458 60.0
-14.912442207336426 10.105596542358398 60.0
-16.02846908569336 11.850343704223633 60.0
-16.120620727539062 8.629284858703613 60.0
-13.028790473937988 9.275208473205566 60.0
-16.255685806274414 11.125563621520996 60.0
-12.286741256713867 10.071483612060547 60.0
-11.557696342468262 9.542737007141113 60.0
-13.243563652038574 11.221792221069336 60.0
-15.929272651672363 10.025910377502441 60.0
-16.167455673217773 13.218578338623047 60.0
-11.680861473083496 9.23050308227539 60.0
-15.202852249145508 10.371244430541992 60.0
-14.840718269348145 12.514443397521973 60.0
-13.398119926452637 12.95926284790039 60.0
-14.775508880615234 9.673489570617676 60.0
-14.580023765563965 8.581318855285645 60.0
-12.06798267364502 8.35387134552002 60.0
-17.00987434387207 10.289373397827148 60.0
-14.880674362182617 9.355472564697266 60.0
-15.142390251159668 9.537440299987793 60.0
-17.429468154907227 11.217323303222656 60.0
-16.899200439453125 10.540968894958496 60.0
-12.915578842163086 12.046351432800293 60.0
-14.684610366821289 11.411344528198242 60.0
-14.021111488342285 11.633597373962402 60.0
-16.891603469848633 12.57699966430664 60.0
-11.933362007141113 12.482867240905762 60.0
-15.914844512939453 12.229105949401855 60.0
-15.5848970413208 9.857531547546387 60.0
-13.237711906433105 13.002562522888184 60.0
-15.45903205871582 10.600508689880371 60.0
-14.977912902832031 12.689932823181152 60.0
-13.679227828979492 11.404077529907227 60.0
-14.037866592407227 10.064963340759277 60.0
-13.736991882324219 10.593829154968262 60.0
-14.362513542175293 12.541817665100098 60.0
-15.479131698608398 10.154346466064453 60.0
-16.378698348999023 13.294514656066895 60.0
-14.98729133605957 12.522821426391602 60.0
-14.333905220031738 10.65266227722168 60.0
-12.634655952453613 9.76482105255127 60.0
-17.775541305541992 11.5521240234375 60.0
-15.313469886779785 14.27468490600586 60.0
-12.255247116088867 10.765362739562988 60.0
-15.094430923461914 13.506257057189941 60.0
-11.453362464904785 8.00629997253418 60.0
-15.951822280883789 11.008904457092285 60.0
-15.72608470916748 9.68363094329834 60.0
-15.868502616882324 12.914484024047852 60.0
-15.166975021362305 11.752609252929688 60.0
-12.735933303833008 11.098443031311035 60.0
-14.009374618530273 11.15346622467041 60.0
-15.410365104675293 12.962098121643066 60.0
-11.468070030212402 10.645272254943848 60.0
-16.72183609008789 11.700234413146973 60.0
-16.88654136657715 13.038230895996094 60.0
-15.635008811950684 12.12403678894043 60.0
-13.272119522094727 10.561084747314453 60.0
-14.74162483215332 9.84490966796875 60.0
-15.943280220031738 10.851333618164062 60.0
-13.499960899353027 9.905180931091309 60.0
-11.599031448364258 11.274959564208984 60.0
-13.812225341796875 11.716309547424316 60.0
-14.246918678283691 10.255972862243652 60.0
-15.991791725158691 10.964958190917969 60.0
-13.750907897949219 10.92934513092041 60.0


==> Images/tsne_data/self_sup_data_features_correct_tsne_classes_from100to200.dat <==
x y label
-0.05383554473519325 -11.453896522521973 61.0
3.0346155166625977 -12.96141242980957 61.0
0.37072038650512695 -10.754878997802734 61.0
-0.5006560683250427 -11.193099975585938 61.0
4.074895858764648 -11.13525104522705 61.0
0.18049050867557526 -12.569914817810059 61.0
3.1547205448150635 -8.984264373779297 61.0
1.744893193244934 -8.808943748474121 61.0
2.353106737136841 -11.925827026367188 61.0
1.0774370431900024 -12.364117622375488 61.0
0.3364119827747345 -7.592586994171143 61.0
-0.41368353366851807 -10.745580673217773 61.0
0.3650193214416504 -9.92989730834961 61.0
0.7617096304893494 -8.898554801940918 61.0
3.7942886352539062 -9.21624755859375 61.0
2.360877275466919 -10.4928617477417 61.0
1.839448094367981 -11.258930206298828 61.0
3.21632981300354 -10.434508323669434 61.0
2.1090853214263916 -12.106527328491211 61.0
0.7064545750617981 -9.7878999710083 61.0
0.7008026242256165 -11.337860107421875 61.0
2.1556880474090576 -11.620945930480957 61.0
4.901169300079346 2.1174635887145996 61.0
2.0911471843719482 -7.067717552185059 61.0
-0.09092184156179428 -8.832676887512207 61.0
1.797389030456543 -12.9141845703125 61.0
1.762115240097046 -7.756485939025879 61.0
-0.227641761302948 -9.842323303222656 61.0
1.6468853950500488 -8.771342277526855 61.0
0.3861141800880432 -9.721888542175293 61.0
2.63619065284729 -11.209430694580078 61.0
2.5652594566345215 -10.98401927947998 61.0
3.628800868988037 -11.890030860900879 61.0
1.627861499786377 -9.5035400390625 61.0
1.7955106496810913 -12.025857925415039 61.0
1.2402396202087402 -10.485273361206055 61.0
2.19411301612854 -8.81798267364502 61.0
1.8384569883346558 -9.569642066955566 61.0
-0.9736790060997009 -9.160722732543945 61.0
0.9938434958457947 -11.329239845275879 61.0
4.206976413726807 -12.988018989562988 61.0
1.9094351530075073 -11.558446884155273 61.0
3.2232096195220947 -12.320664405822754 61.0
1.7506771087646484 -10.031166076660156 61.0
0.20253486931324005 -10.449405670166016 61.0
3.5180232524871826 -9.331838607788086 61.0
-0.8915588855743408 -13.627029418945312 61.0
3.0500824451446533 -12.214418411254883 61.0
2.344607353210449 -9.60641098022461 61.0
2.663311004638672 -10.153111457824707 61.0
2.683793306350708 -11.424789428710938 61.0
0.39471423625946045 -9.37836742401123 61.0
3.54354190826416 -8.408543586730957 61.0
0.8978508114814758 -10.52507495880127 61.0
2.3436670303344727 -13.27880573272705 61.0
2.056241750717163 -10.488761901855469 61.0
3.846191883087158 -6.2516584396362305 61.0
1.8391388654708862 -9.987483978271484 61.0
2.4393539428710938 -8.091837882995605 61.0
2.467447280883789 -6.881446361541748 61.0
3.392322301864624 -11.20999813079834 61.0
0.5895727276802063 -9.533381462097168 61.0
1.0484650135040283 -8.5755033493042 61.0
0.8067129254341125 -10.367315292358398 61.0
2.8138983249664307 -10.949604034423828 61.0
2.2727692127227783 -11.952953338623047 61.0
1.2949252128601074 -10.173269271850586 61.0
3.7212445735931396 -10.285835266113281 61.0


==> Images/tsne_data/self_sup_data_features_correct_tsne_classes_from200to300.dat <==
x y label
-5.709364414215088 -5.2062273025512695 62.0
-10.356688499450684 -7.967411041259766 62.0
-9.141281127929688 -7.826916694641113 62.0
-7.530849933624268 -8.934682846069336 62.0
-9.783312797546387 -7.426477432250977 62.0
-5.55646276473999 -6.875450611114502 62.0
-7.756743431091309 -5.062173366546631 62.0
-7.021399021148682 -5.072579383850098 62.0
-8.603260040283203 -7.598507404327393 62.0
-4.181105613708496 -11.573052406311035 62.0
-9.22180461883545 -6.80132532119751 62.0
-8.813599586486816 -7.680008411407471 62.0
-9.086780548095703 -8.085283279418945 62.0
-6.968391418457031 -8.89512825012207 62.0
-10.572583198547363 -6.853938579559326 62.0
-6.092438220977783 -6.923875331878662 62.0
-7.415894985198975 -9.627250671386719 62.0
-8.194437980651855 -8.656235694885254 62.0
-8.227080345153809 -8.692028999328613 62.0
-10.187307357788086 -3.017064094543457 62.0
-10.058696746826172 -6.68980598449707 62.0
-11.153024673461914 -7.014638423919678 62.0
-4.926253795623779 -4.160580635070801 62.0
-5.374959945678711 -4.859048843383789 62.0
-6.949089050292969 -4.1363725662231445 62.0
-5.85531759262085 -8.166794776916504 62.0
-9.832587242126465 -6.641681671142578 62.0
-6.706499099731445 -5.843100070953369 62.0
-6.649739742279053 -7.953766345977783 62.0
-6.097165584564209 -5.143330097198486 62.0
-8.33549690246582 -4.0546112060546875 62.0
-7.719829559326172 -3.925909996032715 62.0
-4.955801963806152 -3.6643459796905518 62.0
-3.770643711090088 -5.550400257110596 62.0
-7.056616306304932 -6.653940200805664 62.0
-9.868546485900879 -7.482760429382324 62.0
-3.710407257080078 -9.815601348876953 62.0
-7.951440811157227 -7.186908721923828 62.0
-1.7661885023117065 -9.179447174072266 62.0


==> Images/tsne_data/self_sup_data_features_correct_tsne_classes_from300to400.dat <==
x y label
8.423700332641602 1.604075312614441 63.0
12.530613899230957 2.2224314212799072 63.0
8.407496452331543 5.615192890167236 63.0
7.138946056365967 5.705551624298096 63.0
9.066579818725586 6.858528137207031 63.0
3.1888980865478516 3.0641748905181885 63.0
7.585880756378174 5.682882308959961 63.0


==> Images/tsne_data/self_sup_data_features_correct_tsne_classes_from400to500.dat <==
x y label
12.431687355041504 4.4638776779174805 64.0
11.693807601928711 5.370633602142334 64.0
13.445270538330078 2.776045799255371 64.0
11.118898391723633 4.928443431854248 64.0
9.877942085266113 5.666097640991211 64.0
11.085792541503906 4.444431304931641 64.0
10.46099853515625 6.41937780380249 64.0
13.003681182861328 6.4919114112854 64.0
13.087646484375 4.618581771850586 64.0
10.692994117736816 6.4735188484191895 64.0
12.211050033569336 6.663100242614746 64.0
11.614373207092285 2.8253555297851562 64.0


==> Images/tsne_data/self_sup_data_features_incorrect_tsne_classes_from0to100.dat <==
x y label
-15.958239555358887 6.927497863769531 60.0
-14.770503997802734 8.602667808532715 60.0
-13.399486541748047 8.863870620727539 60.0
-12.519827842712402 13.848180770874023 60.0
-15.401339530944824 8.731258392333984 60.0
-14.119132041931152 7.909636974334717 60.0
-12.78188705444336 8.320815086364746 60.0
0.8465346693992615 4.496246337890625 60.0
-14.090060234069824 13.197827339172363 60.0
-11.459081649780273 12.733063697814941 60.0
-12.13222599029541 11.092076301574707 60.0
-17.953975677490234 8.783398628234863 60.0
-15.862467765808105 8.909751892089844 60.0
-12.934120178222656 7.5031023025512695 60.0
-12.941593170166016 7.0848565101623535 60.0
-14.805729866027832 7.517515659332275 60.0
-15.78505802154541 7.774013042449951 60.0
-16.36396598815918 9.115521430969238 60.0
-16.803964614868164 9.294224739074707 60.0
-14.44092845916748 8.872815132141113 60.0
-15.851560592651367 8.779333114624023 60.0
-14.416356086730957 14.034242630004883 60.0
-15.524679183959961 8.250659942626953 60.0
-13.028547286987305 7.875317573547363 60.0
-16.436935424804688 10.30408763885498 60.0


==> Images/tsne_data/self_sup_data_features_incorrect_tsne_classes_from100to200.dat <==
x y label
-1.0804659128189087 -11.8674898147583 61.0
0.4160082936286926 -11.236679077148438 61.0
-1.008168339729309 -8.672680854797363 61.0
2.5062777996063232 -13.2965726852417 61.0
2.29949951171875 -14.044511795043945 61.0
0.7779292464256287 -13.132218360900879 61.0
2.2363297939300537 -14.67422866821289 61.0
5.692318916320801 -9.560172080993652 61.0
-0.40434905886650085 -11.652495384216309 61.0
1.7752346992492676 -5.5686821937561035 61.0
3.235008955001831 -13.39497184753418 61.0
6.396595478057861 -10.36963939666748 61.0
-0.3697970509529114 -11.971293449401855 61.0
-0.2870127856731415 -7.359382629394531 61.0
0.32913097739219666 -11.664938926696777 61.0
3.0559651851654053 -14.553584098815918 61.0
-1.3220289945602417 -11.116765975952148 61.0
4.956727027893066 -12.054506301879883 61.0
0.17297570407390594 -11.295948028564453 61.0
2.0446910858154297 -14.467455863952637 61.0
1.5123913288116455 -14.911863327026367 61.0
-0.620682954788208 -11.368767738342285 61.0
-1.8866411447525024 -7.144658088684082 61.0
-3.431947946548462 -6.310299396514893 61.0
0.07399098575115204 -13.492321968078613 61.0
5.88468074798584 -9.471761703491211 61.0
1.8973387479782104 -13.713846206665039 61.0
0.2146487981081009 -10.827047348022461 61.0
5.092750072479248 -9.787369728088379 61.0
2.195614814758301 -13.979761123657227 61.0
1.3120087385177612 -13.626084327697754 61.0
1.1803796291351318 -12.582810401916504 61.0


==> Images/tsne_data/self_sup_data_features_incorrect_tsne_classes_from200to300.dat <==
x y label
-9.818489074707031 -5.34227180480957 62.0
-5.901511192321777 -10.0308198928833 62.0
-6.054836273193359 -2.9620983600616455 62.0
-5.359579563140869 -6.221774578094482 62.0
-2.6147618293762207 -10.45987319946289 62.0
-10.892860412597656 -4.2360687255859375 62.0
-2.6510257720947266 -10.702027320861816 62.0
-4.035860538482666 -4.982243537902832 62.0
-9.690940856933594 -4.925309181213379 62.0
-8.243936538696289 -2.263709783554077 62.0
-5.773839473724365 0.025659991428256035 62.0
-5.150792121887207 -5.406712532043457 62.0
-9.58635139465332 -5.8563055992126465 62.0
-8.775026321411133 -6.799526691436768 62.0
-6.313379287719727 -3.0515778064727783 62.0
-10.292924880981445 -6.385907173156738 62.0
-8.734518051147461 -7.360265731811523 62.0
-9.479859352111816 -5.449914932250977 62.0
-8.609016418457031 -6.490145683288574 62.0
5.627371311187744 -8.355695724487305 62.0
-9.644986152648926 -4.966559886932373 62.0
-4.5724334716796875 -3.9323625564575195 62.0
-5.2889885902404785 -6.351461887359619 62.0
-11.214000701904297 -5.58001184463501 62.0
-1.6131541728973389 -4.933104515075684 62.0
-8.22637939453125 -5.067815780639648 62.0
-2.193621873855591 -12.394933700561523 62.0
-11.230862617492676 -6.324929237365723 62.0
-8.603032112121582 -4.130996227264404 62.0
-5.258301258087158 -5.268317222595215 62.0
-8.812352180480957 -4.860565185546875 62.0
-6.0398945808410645 -6.433255672454834 62.0
-3.538846254348755 -3.2769997119903564 62.0
-5.243208408355713 -4.935960292816162 62.0
-5.542236804962158 -6.076723575592041 62.0
-9.019187927246094 -8.95380687713623 62.0
-5.708553791046143 -5.172490119934082 62.0
-6.586435317993164 -3.3713972568511963 62.0
-7.9786295890808105 -7.411110877990723 62.0
-6.657900810241699 -8.92761516571045 62.0
-6.214062690734863 -2.8152058124542236 62.0
-9.072975158691406 -6.066617488861084 62.0
-8.235279083251953 -7.554762840270996 62.0
-6.976334571838379 -5.5337653160095215 62.0
-8.581226348876953 -4.412712574005127 62.0
-5.630315780639648 -0.8408778309822083 62.0
-10.680052757263184 -4.011653900146484 62.0
-10.05158805847168 -8.986268997192383 62.0
-11.272638320922852 -5.535686492919922 62.0
-5.822737216949463 -3.846099853515625 62.0
-6.081552028656006 -4.813282012939453 62.0
-6.506596088409424 -5.962575435638428 62.0
-6.21068811416626 -5.477125644683838 62.0
-2.754504442214966 -8.239034652709961 62.0
-7.379859447479248 -2.4587149620056152 62.0
-4.05924129486084 -9.579590797424316 62.0
-5.659835338592529 -3.7729828357696533 62.0
-8.624078750610352 -6.468644618988037 62.0
-7.748236656188965 -6.050083637237549 62.0
-5.173873424530029 -2.81479811668396 62.0
-5.930279731750488 -9.89664363861084 62.0


==> Images/tsne_data/self_sup_data_features_incorrect_tsne_classes_from300to400.dat <==
x y label
7.649625778198242 7.316168785095215 63.0
2.0593841075897217 -0.48750194907188416 63.0
5.35059118270874 -0.19725796580314636 63.0
5.351431369781494 0.7226525545120239 63.0
4.678557395935059 -0.13864900171756744 63.0
7.802116870880127 6.318058490753174 63.0
4.129036903381348 -5.570334434509277 63.0
7.98376989364624 7.2153754234313965 63.0
5.432473182678223 8.03481674194336 63.0
7.258955001831055 2.572049856185913 63.0
8.904435157775879 -0.11743855476379395 63.0
3.0817816257476807 -3.739882230758667 63.0
6.691165447235107 2.7885243892669678 63.0
6.468225002288818 4.982306957244873 63.0
6.63400936126709 1.6276108026504517 63.0
4.144749641418457 -2.1920430660247803 63.0
3.8143856525421143 0.2838509678840637 63.0
1.899925708770752 -0.4679163694381714 63.0
6.659847736358643 6.5863471031188965 63.0
5.300041198730469 1.9847303628921509 63.0
5.334122180938721 -2.010753631591797 63.0
5.280022621154785 0.3436130881309509 63.0
-11.847787857055664 -6.1804423332214355 63.0
6.877626419067383 3.917259931564331 63.0
4.621830463409424 0.5220922231674194 63.0
6.031264305114746 -0.8863482475280762 63.0
9.262648582458496 6.9512248039245605 63.0
6.499608516693115 3.1647841930389404 63.0
5.602710247039795 2.8677611351013184 63.0
8.759605407714844 -0.35472387075424194 63.0
6.943831443786621 4.471036434173584 63.0
4.232244491577148 4.693162441253662 63.0
1.530651330947876 -5.3218841552734375 63.0
5.271881103515625 2.895334482192993 63.0
5.906987190246582 -0.2700319290161133 63.0
3.240222692489624 -3.2689130306243896 63.0
4.824145793914795 -0.8678535223007202 63.0
8.04007625579834 3.292309284210205 63.0
11.874061584472656 3.7410988807678223 63.0
7.462117671966553 2.6892471313476562 63.0
6.399168014526367 -0.9196730852127075 63.0
6.247797966003418 2.0184578895568848 63.0
5.496312618255615 1.6592365503311157 63.0
10.30205249786377 1.3108386993408203 63.0
5.4768595695495605 7.983882904052734 63.0
6.544078826904297 0.9601514339447021 63.0
0.7528783082962036 -5.198244094848633 63.0
6.6279168128967285 1.4323172569274902 63.0
5.29126501083374 8.00444507598877 63.0
9.319198608398438 9.768532752990723 63.0
6.706907272338867 2.1496310234069824 63.0
4.052152156829834 -0.8740407824516296 63.0
5.243807792663574 -0.5204212665557861 63.0
6.3310770988464355 3.4147164821624756 63.0
6.438363075256348 3.7542357444763184 63.0
8.539105415344238 -0.5935330986976624 63.0
4.477641582489014 -1.836289405822754 63.0
0.5242106914520264 -1.3019856214523315 63.0
4.600532054901123 -2.623100996017456 63.0
6.256749629974365 5.488396644592285 63.0
12.711853981018066 6.139633655548096 63.0
6.34161901473999 2.54007887840271 63.0
6.273293495178223 1.6496591567993164 63.0
9.713689804077148 -1.8571040630340576 63.0
5.416720867156982 6.140281677246094 63.0
6.537917613983154 7.01652193069458 63.0
6.827018737792969 -2.2897305488586426 63.0
7.504071235656738 0.9516412615776062 63.0
2.133774518966675 -2.358332395553589 63.0
4.966660022735596 0.16206349432468414 63.0
1.815941572189331 4.01109504699707 63.0
2.1029560565948486 -2.3616082668304443 63.0
4.412169456481934 5.263014793395996 63.0
2.9921767711639404 -3.7881972789764404 63.0
5.460553169250488 3.704648733139038 63.0
9.582796096801758 9.348165512084961 63.0
3.878600597381592 -0.37033611536026 63.0
6.860716342926025 3.4808428287506104 63.0
7.758182048797607 2.0127124786376953 63.0
2.638071298599243 4.610458850860596 63.0
5.9610419273376465 4.569610595703125 63.0
7.668909072875977 4.035360336303711 63.0
6.219053268432617 4.834996700286865 63.0
6.527098655700684 9.95626163482666 63.0
5.224743366241455 -2.6866371631622314 63.0
5.477257251739502 -1.3328696489334106 63.0
8.479248046875 2.532898426055908 63.0
6.94754695892334 0.3120776116847992 63.0
3.8304803371429443 -2.3774595260620117 63.0
9.633968353271484 9.318161964416504 63.0
7.613462924957275 3.174156904220581 63.0
12.01059341430664 8.826061248779297 63.0
5.667540550231934 5.599519729614258 63.0


==> Images/tsne_data/self_sup_data_features_incorrect_tsne_classes_from400to500.dat <==
x y label
11.307246208190918 6.952891826629639 64.0
9.788043975830078 -1.4974721670150757 64.0
10.804672241210938 3.0506677627563477 64.0
8.743244171142578 3.4911584854125977 64.0
9.523653984069824 4.955709934234619 64.0
11.015789985656738 5.628320217132568 64.0
10.738036155700684 5.392545223236084 64.0
11.19249439239502 5.7221808433532715 64.0
10.759223937988281 5.643056392669678 64.0
14.92615795135498 3.3841054439544678 64.0
10.806195259094238 3.056323766708374 64.0
11.738611221313477 4.591757774353027 64.0
11.287814140319824 5.27733039855957 64.0
1.0993289947509766 2.613551378250122 64.0
9.30361270904541 6.94119930267334 64.0
7.336805820465088 5.70618200302124 64.0
9.859564781188965 6.020543098449707 64.0
7.04849910736084 2.1170449256896973 64.0
11.472147941589355 6.043572902679443 64.0
11.01734733581543 7.588451862335205 64.0
9.975780487060547 8.119540214538574 64.0
11.233976364135742 6.565168857574463 64.0
8.079904556274414 3.766153573989868 64.0
6.452205181121826 9.94593334197998 64.0
8.874322891235352 5.220442771911621 64.0
11.918131828308105 6.689062118530273 64.0
13.18312931060791 1.674630880355835 64.0
4.48354434967041 3.42720103263855 64.0
0.21530601382255554 1.290673017501831 64.0
11.850203514099121 5.872895240783691 64.0
9.80493450164795 -0.13932758569717407 64.0
6.039749622344971 2.9695889949798584 64.0
13.65176010131836 6.532161235809326 64.0
13.170059204101562 7.791344165802002 64.0
9.485905647277832 1.8042157888412476 64.0
14.70698070526123 4.649446964263916 64.0
10.393192291259766 6.972457408905029 64.0
5.378236293792725 5.026645183563232 64.0
7.670156955718994 7.584419250488281 64.0
10.389688491821289 6.885231971740723 64.0
13.20779037475586 6.795731067657471 64.0
6.303023338317871 5.105342864990234 64.0
9.33492660522461 8.068875312805176 64.0
6.943635940551758 6.324554443359375 64.0
9.81740951538086 3.7431552410125732 64.0
11.240387916564941 1.677316427230835 64.0
3.013239622116089 2.949293613433838 64.0
9.818159103393555 1.991200566291809 64.0
12.511523246765137 0.47845643758773804 64.0
11.383224487304688 8.440335273742676 64.0
10.533632278442383 2.4450953006744385 64.0
14.321191787719727 6.2342095375061035 64.0
3.8606679439544678 5.143009662628174 64.0
12.04278564453125 7.4101667404174805 64.0
10.333415985107422 4.015196323394775 64.0
4.794704437255859 3.7953720092773438 64.0
12.202691078186035 5.394935131072998 64.0
10.102179527282715 5.318365573883057 64.0
11.11940860748291 -0.9670780301094055 64.0
7.464426040649414 8.651519775390625 64.0
0.4327922761440277 1.0773684978485107 64.0
-10.32691764831543 -2.402700901031494 64.0
10.79057502746582 -0.5435335040092468 64.0
9.061628341674805 5.552764892578125 64.0
3.411510467529297 1.8492518663406372 64.0
9.539983749389648 2.8758254051208496 64.0
13.040326118469238 5.72556209564209 64.0
10.651764869689941 -0.8762224912643433 64.0
7.32023286819458 -0.3776944577693939 64.0
8.397693634033203 4.152862071990967 64.0
10.147894859313965 5.120609760284424 64.0
12.02098274230957 0.3534214496612549 64.0
9.04798698425293 4.565838813781738 64.0
7.638181686401367 8.397149085998535 64.0
9.309122085571289 0.5658578276634216 64.0
7.808639049530029 6.240200996398926 64.0
13.148947715759277 3.7592086791992188 64.0
4.486373424530029 2.788494110107422 64.0
9.161054611206055 3.0438179969787598 64.0
2.2470991611480713 1.3117482662200928 64.0
14.663366317749023 4.691751003265381 64.0
9.475896835327148 5.256511688232422 64.0
0.8969860076904297 0.27924811840057373 64.0
-8.873422622680664 -3.122572898864746 64.0
3.4194910526275635 5.339903354644775 64.0
11.554967880249023 5.638323783874512 64.0
11.385004043579102 3.3511343002319336 64.0
12.459135055541992 0.6907363533973694 64.0


==> Images/tsne_data/self_sup_data_features_tsne_classes_from0to100.dat <==
x y label
-17.508134841918945 10.316463470458984 60.0
-17.009204864501953 11.548995018005371 60.0
-13.352901458740234 9.45517349243164 60.0
-16.261423110961914 11.902738571166992 60.0
-15.958239555358887 6.927497863769531 60.0
-14.770503997802734 8.602667808532715 60.0
-13.127151489257812 9.125521659851074 60.0
-13.399486541748047 8.863870620727539 60.0
-16.447147369384766 10.387641906738281 60.0
-12.519827842712402 13.848180770874023 60.0
-15.401339530944824 8.731258392333984 60.0
-13.760712623596191 9.089077949523926 60.0
-14.234429359436035 9.562874794006348 60.0
-13.568611145019531 12.0978364944458 60.0
-14.119132041931152 7.909636974334717 60.0
-14.912442207336426 10.105596542358398 60.0
-16.02846908569336 11.850343704223633 60.0
-16.120620727539062 8.629284858703613 60.0
-13.028790473937988 9.275208473205566 60.0
-16.255685806274414 11.125563621520996 60.0
-12.286741256713867 10.071483612060547 60.0
-11.557696342468262 9.542737007141113 60.0
-13.243563652038574 11.221792221069336 60.0
-15.929272651672363 10.025910377502441 60.0
-16.167455673217773 13.218578338623047 60.0
-11.680861473083496 9.23050308227539 60.0
-15.202852249145508 10.371244430541992 60.0
-12.78188705444336 8.320815086364746 60.0
-14.840718269348145 12.514443397521973 60.0
-13.398119926452637 12.95926284790039 60.0
0.8465346693992615 4.496246337890625 60.0
-14.775508880615234 9.673489570617676 60.0
-14.090060234069824 13.197827339172363 60.0
-14.580023765563965 8.581318855285645 60.0
-12.06798267364502 8.35387134552002 60.0
-17.00987434387207 10.289373397827148 60.0
-11.459081649780273 12.733063697814941 60.0
-14.880674362182617 9.355472564697266 60.0
-12.13222599029541 11.092076301574707 60.0
-15.142390251159668 9.537440299987793 60.0
-17.953975677490234 8.783398628234863 60.0
-17.429468154907227 11.217323303222656 60.0
-15.862467765808105 8.909751892089844 60.0
-16.899200439453125 10.540968894958496 60.0
-12.934120178222656 7.5031023025512695 60.0
-12.915578842163086 12.046351432800293 60.0
-14.684610366821289 11.411344528198242 60.0
-14.021111488342285 11.633597373962402 60.0
-16.891603469848633 12.57699966430664 60.0
-11.933362007141113 12.482867240905762 60.0
-15.914844512939453 12.229105949401855 60.0
-15.5848970413208 9.857531547546387 60.0
-13.237711906433105 13.002562522888184 60.0
-15.45903205871582 10.600508689880371 60.0
-12.941593170166016 7.0848565101623535 60.0
-14.977912902832031 12.689932823181152 60.0
-13.679227828979492 11.404077529907227 60.0
-14.805729866027832 7.517515659332275 60.0
-14.037866592407227 10.064963340759277 60.0
-13.736991882324219 10.593829154968262 60.0
-14.362513542175293 12.541817665100098 60.0
-15.479131698608398 10.154346466064453 60.0
-15.78505802154541 7.774013042449951 60.0
-16.36396598815918 9.115521430969238 60.0
-16.378698348999023 13.294514656066895 60.0
-14.98729133605957 12.522821426391602 60.0
-14.333905220031738 10.65266227722168 60.0
-12.634655952453613 9.76482105255127 60.0
-17.775541305541992 11.5521240234375 60.0
-15.313469886779785 14.27468490600586 60.0
-12.255247116088867 10.765362739562988 60.0
-16.803964614868164 9.294224739074707 60.0
-15.094430923461914 13.506257057189941 60.0
-11.453362464904785 8.00629997253418 60.0
-14.44092845916748 8.872815132141113 60.0
-15.951822280883789 11.008904457092285 60.0
-15.72608470916748 9.68363094329834 60.0
-15.868502616882324 12.914484024047852 60.0
-15.851560592651367 8.779333114624023 60.0
-15.166975021362305 11.752609252929688 60.0
-12.735933303833008 11.098443031311035 60.0
-14.009374618530273 11.15346622467041 60.0
-15.410365104675293 12.962098121643066 60.0
-11.468070030212402 10.645272254943848 60.0
-14.416356086730957 14.034242630004883 60.0
-16.72183609008789 11.700234413146973 60.0
-16.88654136657715 13.038230895996094 60.0
-15.635008811950684 12.12403678894043 60.0
-13.272119522094727 10.561084747314453 60.0
-14.74162483215332 9.84490966796875 60.0
-15.524679183959961 8.250659942626953 60.0
-15.943280220031738 10.851333618164062 60.0
-13.028547286987305 7.875317573547363 60.0
-13.499960899353027 9.905180931091309 60.0
-11.599031448364258 11.274959564208984 60.0
-13.812225341796875 11.716309547424316 60.0
-16.436935424804688 10.30408763885498 60.0
-14.246918678283691 10.255972862243652 60.0
-15.991791725158691 10.964958190917969 60.0
-13.750907897949219 10.92934513092041 60.0


==> Images/tsne_data/self_sup_data_features_tsne_classes_from100to200.dat <==
x y label
-0.05383554473519325 -11.453896522521973 61.0
3.0346155166625977 -12.96141242980957 61.0
-1.0804659128189087 -11.8674898147583 61.0
0.37072038650512695 -10.754878997802734 61.0
-0.5006560683250427 -11.193099975585938 61.0
0.4160082936286926 -11.236679077148438 61.0
-1.008168339729309 -8.672680854797363 61.0
4.074895858764648 -11.13525104522705 61.0
0.18049050867557526 -12.569914817810059 61.0
3.1547205448150635 -8.984264373779297 61.0
2.5062777996063232 -13.2965726852417 61.0
1.744893193244934 -8.808943748474121 61.0
2.353106737136841 -11.925827026367188 61.0
1.0774370431900024 -12.364117622375488 61.0
2.29949951171875 -14.044511795043945 61.0
0.3364119827747345 -7.592586994171143 61.0
-0.41368353366851807 -10.745580673217773 61.0
0.3650193214416504 -9.92989730834961 61.0
0.7617096304893494 -8.898554801940918 61.0
0.7779292464256287 -13.132218360900879 61.0
3.7942886352539062 -9.21624755859375 61.0
2.360877275466919 -10.4928617477417 61.0
1.839448094367981 -11.258930206298828 61.0
3.21632981300354 -10.434508323669434 61.0
2.2363297939300537 -14.67422866821289 61.0
2.1090853214263916 -12.106527328491211 61.0
5.692318916320801 -9.560172080993652 61.0
-0.40434905886650085 -11.652495384216309 61.0
0.7064545750617981 -9.7878999710083 61.0
0.7008026242256165 -11.337860107421875 61.0
2.1556880474090576 -11.620945930480957 61.0
4.901169300079346 2.1174635887145996 61.0
1.7752346992492676 -5.5686821937561035 61.0
2.0911471843719482 -7.067717552185059 61.0
3.235008955001831 -13.39497184753418 61.0
6.396595478057861 -10.36963939666748 61.0
-0.09092184156179428 -8.832676887512207 61.0
1.797389030456543 -12.9141845703125 61.0
1.762115240097046 -7.756485939025879 61.0
-0.227641761302948 -9.842323303222656 61.0
1.6468853950500488 -8.771342277526855 61.0
0.3861141800880432 -9.721888542175293 61.0
2.63619065284729 -11.209430694580078 61.0
2.5652594566345215 -10.98401927947998 61.0
-0.3697970509529114 -11.971293449401855 61.0
3.628800868988037 -11.890030860900879 61.0
-0.2870127856731415 -7.359382629394531 61.0
1.627861499786377 -9.5035400390625 61.0
0.32913097739219666 -11.664938926696777 61.0
3.0559651851654053 -14.553584098815918 61.0
1.7955106496810913 -12.025857925415039 61.0
1.2402396202087402 -10.485273361206055 61.0
2.19411301612854 -8.81798267364502 61.0
1.8384569883346558 -9.569642066955566 61.0
-0.9736790060997009 -9.160722732543945 61.0
0.9938434958457947 -11.329239845275879 61.0
-1.3220289945602417 -11.116765975952148 61.0
4.206976413726807 -12.988018989562988 61.0
4.956727027893066 -12.054506301879883 61.0
0.17297570407390594 -11.295948028564453 61.0
1.9094351530075073 -11.558446884155273 61.0
3.2232096195220947 -12.320664405822754 61.0
1.7506771087646484 -10.031166076660156 61.0
2.0446910858154297 -14.467455863952637 61.0
1.5123913288116455 -14.911863327026367 61.0
-0.620682954788208 -11.368767738342285 61.0
0.20253486931324005 -10.449405670166016 61.0
-1.8866411447525024 -7.144658088684082 61.0
-3.431947946548462 -6.310299396514893 61.0
3.5180232524871826 -9.331838607788086 61.0
0.07399098575115204 -13.492321968078613 61.0
-0.8915588855743408 -13.627029418945312 61.0
3.0500824451446533 -12.214418411254883 61.0
2.344607353210449 -9.60641098022461 61.0
5.88468074798584 -9.471761703491211 61.0
1.8973387479782104 -13.713846206665039 61.0
2.663311004638672 -10.153111457824707 61.0
2.683793306350708 -11.424789428710938 61.0
0.39471423625946045 -9.37836742401123 61.0
0.2146487981081009 -10.827047348022461 61.0
3.54354190826416 -8.408543586730957 61.0
0.8978508114814758 -10.52507495880127 61.0
5.092750072479248 -9.787369728088379 61.0
2.3436670303344727 -13.27880573272705 61.0
2.195614814758301 -13.979761123657227 61.0
1.3120087385177612 -13.626084327697754 61.0
2.056241750717163 -10.488761901855469 61.0
3.846191883087158 -6.2516584396362305 61.0
1.8391388654708862 -9.987483978271484 61.0
2.4393539428710938 -8.091837882995605 61.0
1.1803796291351318 -12.582810401916504 61.0
2.467447280883789 -6.881446361541748 61.0
3.392322301864624 -11.20999813079834 61.0
0.5895727276802063 -9.533381462097168 61.0
1.0484650135040283 -8.5755033493042 61.0
0.8067129254341125 -10.367315292358398 61.0
2.8138983249664307 -10.949604034423828 61.0
2.2727692127227783 -11.952953338623047 61.0
1.2949252128601074 -10.173269271850586 61.0
3.7212445735931396 -10.285835266113281 61.0


==> Images/tsne_data/self_sup_data_features_tsne_classes_from200to300.dat <==
x y label
-9.818489074707031 -5.34227180480957 62.0
-5.901511192321777 -10.0308198928833 62.0
-6.054836273193359 -2.9620983600616455 62.0
-5.359579563140869 -6.221774578094482 62.0
-2.6147618293762207 -10.45987319946289 62.0
-10.892860412597656 -4.2360687255859375 62.0
-5.709364414215088 -5.2062273025512695 62.0
-10.356688499450684 -7.967411041259766 62.0
-2.6510257720947266 -10.702027320861816 62.0
-9.141281127929688 -7.826916694641113 62.0
-4.035860538482666 -4.982243537902832 62.0
-7.530849933624268 -8.934682846069336 62.0
-9.783312797546387 -7.426477432250977 62.0
-9.690940856933594 -4.925309181213379 62.0
-5.55646276473999 -6.875450611114502 62.0
-8.243936538696289 -2.263709783554077 62.0
-7.756743431091309 -5.062173366546631 62.0
-5.773839473724365 0.025659991428256035 62.0
-7.021399021148682 -5.072579383850098 62.0
-8.603260040283203 -7.598507404327393 62.0
-5.150792121887207 -5.406712532043457 62.0
-9.58635139465332 -5.8563055992126465 62.0
-8.775026321411133 -6.799526691436768 62.0
-6.313379287719727 -3.0515778064727783 62.0
-10.292924880981445 -6.385907173156738 62.0
-8.734518051147461 -7.360265731811523 62.0
-9.479859352111816 -5.449914932250977 62.0
-8.609016418457031 -6.490145683288574 62.0
5.627371311187744 -8.355695724487305 62.0
-9.644986152648926 -4.966559886932373 62.0
-4.181105613708496 -11.573052406311035 62.0
-9.22180461883545 -6.80132532119751 62.0
-4.5724334716796875 -3.9323625564575195 62.0
-5.2889885902404785 -6.351461887359619 62.0
-11.214000701904297 -5.58001184463501 62.0
-1.6131541728973389 -4.933104515075684 62.0
-8.22637939453125 -5.067815780639648 62.0
-2.193621873855591 -12.394933700561523 62.0
-11.230862617492676 -6.324929237365723 62.0
-8.603032112121582 -4.130996227264404 62.0
-5.258301258087158 -5.268317222595215 62.0
-8.813599586486816 -7.680008411407471 62.0
-8.812352180480957 -4.860565185546875 62.0
-9.086780548095703 -8.085283279418945 62.0
-6.0398945808410645 -6.433255672454834 62.0
-6.968391418457031 -8.89512825012207 62.0
-10.572583198547363 -6.853938579559326 62.0
-6.092438220977783 -6.923875331878662 62.0
-7.415894985198975 -9.627250671386719 62.0
-3.538846254348755 -3.2769997119903564 62.0
-5.243208408355713 -4.935960292816162 62.0
-5.542236804962158 -6.076723575592041 62.0
-9.019187927246094 -8.95380687713623 62.0
-5.708553791046143 -5.172490119934082 62.0
-8.194437980651855 -8.656235694885254 62.0
-6.586435317993164 -3.3713972568511963 62.0
-8.227080345153809 -8.692028999328613 62.0
-7.9786295890808105 -7.411110877990723 62.0
-10.187307357788086 -3.017064094543457 62.0
-6.657900810241699 -8.92761516571045 62.0
-6.214062690734863 -2.8152058124542236 62.0
-10.058696746826172 -6.68980598449707 62.0
-11.153024673461914 -7.014638423919678 62.0
-9.072975158691406 -6.066617488861084 62.0
-8.235279083251953 -7.554762840270996 62.0
-6.976334571838379 -5.5337653160095215 62.0
-4.926253795623779 -4.160580635070801 62.0
-5.374959945678711 -4.859048843383789 62.0
-8.581226348876953 -4.412712574005127 62.0
-5.630315780639648 -0.8408778309822083 62.0
-6.949089050292969 -4.1363725662231445 62.0
-5.85531759262085 -8.166794776916504 62.0
-10.680052757263184 -4.011653900146484 62.0
-10.05158805847168 -8.986268997192383 62.0
-9.832587242126465 -6.641681671142578 62.0
-6.706499099731445 -5.843100070953369 62.0
-6.649739742279053 -7.953766345977783 62.0
-11.272638320922852 -5.535686492919922 62.0
-5.822737216949463 -3.846099853515625 62.0
-6.097165584564209 -5.143330097198486 62.0
-8.33549690246582 -4.0546112060546875 62.0
-6.081552028656006 -4.813282012939453 62.0
-6.506596088409424 -5.962575435638428 62.0
-6.21068811416626 -5.477125644683838 62.0
-2.754504442214966 -8.239034652709961 62.0
-7.719829559326172 -3.925909996032715 62.0
-4.955801963806152 -3.6643459796905518 62.0
-7.379859447479248 -2.4587149620056152 62.0
-4.05924129486084 -9.579590797424316 62.0
-5.659835338592529 -3.7729828357696533 62.0
-3.770643711090088 -5.550400257110596 62.0
-7.056616306304932 -6.653940200805664 62.0
-8.624078750610352 -6.468644618988037 62.0
-9.868546485900879 -7.482760429382324 62.0
-3.710407257080078 -9.815601348876953 62.0
-7.748236656188965 -6.050083637237549 62.0
-7.951440811157227 -7.186908721923828 62.0
-5.173873424530029 -2.81479811668396 62.0
-5.930279731750488 -9.89664363861084 62.0
-1.7661885023117065 -9.179447174072266 62.0


==> Images/tsne_data/self_sup_data_features_tsne_classes_from300to400.dat <==
x y label
7.649625778198242 7.316168785095215 63.0
2.0593841075897217 -0.48750194907188416 63.0
5.35059118270874 -0.19725796580314636 63.0
5.351431369781494 0.7226525545120239 63.0
4.678557395935059 -0.13864900171756744 63.0
7.802116870880127 6.318058490753174 63.0
4.129036903381348 -5.570334434509277 63.0
7.98376989364624 7.2153754234313965 63.0
5.432473182678223 8.03481674194336 63.0
7.258955001831055 2.572049856185913 63.0
8.904435157775879 -0.11743855476379395 63.0
8.423700332641602 1.604075312614441 63.0
3.0817816257476807 -3.739882230758667 63.0
6.691165447235107 2.7885243892669678 63.0
6.468225002288818 4.982306957244873 63.0
6.63400936126709 1.6276108026504517 63.0
4.144749641418457 -2.1920430660247803 63.0
3.8143856525421143 0.2838509678840637 63.0
1.899925708770752 -0.4679163694381714 63.0
6.659847736358643 6.5863471031188965 63.0
12.530613899230957 2.2224314212799072 63.0
5.300041198730469 1.9847303628921509 63.0
5.334122180938721 -2.010753631591797 63.0
5.280022621154785 0.3436130881309509 63.0
-11.847787857055664 -6.1804423332214355 63.0
6.877626419067383 3.917259931564331 63.0
8.407496452331543 5.615192890167236 63.0
4.621830463409424 0.5220922231674194 63.0
6.031264305114746 -0.8863482475280762 63.0
9.262648582458496 6.9512248039245605 63.0
6.499608516693115 3.1647841930389404 63.0
5.602710247039795 2.8677611351013184 63.0
8.759605407714844 -0.35472387075424194 63.0
6.943831443786621 4.471036434173584 63.0
4.232244491577148 4.693162441253662 63.0
1.530651330947876 -5.3218841552734375 63.0
5.271881103515625 2.895334482192993 63.0
5.906987190246582 -0.2700319290161133 63.0
3.240222692489624 -3.2689130306243896 63.0
4.824145793914795 -0.8678535223007202 63.0
8.04007625579834 3.292309284210205 63.0
11.874061584472656 3.7410988807678223 63.0
7.462117671966553 2.6892471313476562 63.0
6.399168014526367 -0.9196730852127075 63.0
6.247797966003418 2.0184578895568848 63.0
5.496312618255615 1.6592365503311157 63.0
10.30205249786377 1.3108386993408203 63.0
7.138946056365967 5.705551624298096 63.0
5.4768595695495605 7.983882904052734 63.0
9.066579818725586 6.858528137207031 63.0
6.544078826904297 0.9601514339447021 63.0
0.7528783082962036 -5.198244094848633 63.0
6.6279168128967285 1.4323172569274902 63.0
5.29126501083374 8.00444507598877 63.0
9.319198608398438 9.768532752990723 63.0
6.706907272338867 2.1496310234069824 63.0
4.052152156829834 -0.8740407824516296 63.0
5.243807792663574 -0.5204212665557861 63.0
6.3310770988464355 3.4147164821624756 63.0
6.438363075256348 3.7542357444763184 63.0
8.539105415344238 -0.5935330986976624 63.0
4.477641582489014 -1.836289405822754 63.0
0.5242106914520264 -1.3019856214523315 63.0
4.600532054901123 -2.623100996017456 63.0
6.256749629974365 5.488396644592285 63.0
12.711853981018066 6.139633655548096 63.0
6.34161901473999 2.54007887840271 63.0
6.273293495178223 1.6496591567993164 63.0
9.713689804077148 -1.8571040630340576 63.0
5.416720867156982 6.140281677246094 63.0
6.537917613983154 7.01652193069458 63.0
6.827018737792969 -2.2897305488586426 63.0
7.504071235656738 0.9516412615776062 63.0
2.133774518966675 -2.358332395553589 63.0
4.966660022735596 0.16206349432468414 63.0
1.815941572189331 4.01109504699707 63.0
2.1029560565948486 -2.3616082668304443 63.0
4.412169456481934 5.263014793395996 63.0
2.9921767711639404 -3.7881972789764404 63.0
5.460553169250488 3.704648733139038 63.0
9.582796096801758 9.348165512084961 63.0
3.878600597381592 -0.37033611536026 63.0
6.860716342926025 3.4808428287506104 63.0
7.758182048797607 2.0127124786376953 63.0
2.638071298599243 4.610458850860596 63.0
5.9610419273376465 4.569610595703125 63.0
7.668909072875977 4.035360336303711 63.0
3.1888980865478516 3.0641748905181885 63.0
6.219053268432617 4.834996700286865 63.0
6.527098655700684 9.95626163482666 63.0
5.224743366241455 -2.6866371631622314 63.0
5.477257251739502 -1.3328696489334106 63.0
8.479248046875 2.532898426055908 63.0
6.94754695892334 0.3120776116847992 63.0
3.8304803371429443 -2.3774595260620117 63.0
9.633968353271484 9.318161964416504 63.0
7.613462924957275 3.174156904220581 63.0
7.585880756378174 5.682882308959961 63.0
12.01059341430664 8.826061248779297 63.0
5.667540550231934 5.599519729614258 63.0


==> Images/tsne_data/self_sup_data_features_tsne_classes_from400to500.dat <==
x y label
11.307246208190918 6.952891826629639 64.0
9.788043975830078 -1.4974721670150757 64.0
10.804672241210938 3.0506677627563477 64.0
12.431687355041504 4.4638776779174805 64.0
8.743244171142578 3.4911584854125977 64.0
9.523653984069824 4.955709934234619 64.0
11.015789985656738 5.628320217132568 64.0
10.738036155700684 5.392545223236084 64.0
11.19249439239502 5.7221808433532715 64.0
11.693807601928711 5.370633602142334 64.0
10.759223937988281 5.643056392669678 64.0
14.92615795135498 3.3841054439544678 64.0
10.806195259094238 3.056323766708374 64.0
11.738611221313477 4.591757774353027 64.0
11.287814140319824 5.27733039855957 64.0
1.0993289947509766 2.613551378250122 64.0
13.445270538330078 2.776045799255371 64.0
9.30361270904541 6.94119930267334 64.0
7.336805820465088 5.70618200302124 64.0
9.859564781188965 6.020543098449707 64.0
7.04849910736084 2.1170449256896973 64.0
11.472147941589355 6.043572902679443 64.0
11.01734733581543 7.588451862335205 64.0
9.975780487060547 8.119540214538574 64.0
11.233976364135742 6.565168857574463 64.0
8.079904556274414 3.766153573989868 64.0
6.452205181121826 9.94593334197998 64.0
8.874322891235352 5.220442771911621 64.0
11.918131828308105 6.689062118530273 64.0
13.18312931060791 1.674630880355835 64.0
11.118898391723633 4.928443431854248 64.0
4.48354434967041 3.42720103263855 64.0
0.21530601382255554 1.290673017501831 64.0
11.850203514099121 5.872895240783691 64.0
9.80493450164795 -0.13932758569717407 64.0
6.039749622344971 2.9695889949798584 64.0
13.65176010131836 6.532161235809326 64.0
13.170059204101562 7.791344165802002 64.0
9.485905647277832 1.8042157888412476 64.0
14.70698070526123 4.649446964263916 64.0
10.393192291259766 6.972457408905029 64.0
9.877942085266113 5.666097640991211 64.0
5.378236293792725 5.026645183563232 64.0
7.670156955718994 7.584419250488281 64.0
10.389688491821289 6.885231971740723 64.0
13.20779037475586 6.795731067657471 64.0
11.085792541503906 4.444431304931641 64.0
6.303023338317871 5.105342864990234 64.0
9.33492660522461 8.068875312805176 64.0
6.943635940551758 6.324554443359375 64.0
9.81740951538086 3.7431552410125732 64.0
11.240387916564941 1.677316427230835 64.0
3.013239622116089 2.949293613433838 64.0
9.818159103393555 1.991200566291809 64.0
12.511523246765137 0.47845643758773804 64.0
11.383224487304688 8.440335273742676 64.0
10.533632278442383 2.4450953006744385 64.0
14.321191787719727 6.2342095375061035 64.0
3.8606679439544678 5.143009662628174 64.0
12.04278564453125 7.4101667404174805 64.0
10.46099853515625 6.41937780380249 64.0
10.333415985107422 4.015196323394775 64.0
4.794704437255859 3.7953720092773438 64.0
12.202691078186035 5.394935131072998 64.0
13.003681182861328 6.4919114112854 64.0
10.102179527282715 5.318365573883057 64.0
13.087646484375 4.618581771850586 64.0
11.11940860748291 -0.9670780301094055 64.0
7.464426040649414 8.651519775390625 64.0
0.4327922761440277 1.0773684978485107 64.0
-10.32691764831543 -2.402700901031494 64.0
10.79057502746582 -0.5435335040092468 64.0
9.061628341674805 5.552764892578125 64.0
3.411510467529297 1.8492518663406372 64.0
9.539983749389648 2.8758254051208496 64.0
10.692994117736816 6.4735188484191895 64.0
13.040326118469238 5.72556209564209 64.0
10.651764869689941 -0.8762224912643433 64.0
7.32023286819458 -0.3776944577693939 64.0
8.397693634033203 4.152862071990967 64.0
12.211050033569336 6.663100242614746 64.0
10.147894859313965 5.120609760284424 64.0
12.02098274230957 0.3534214496612549 64.0
9.04798698425293 4.565838813781738 64.0
7.638181686401367 8.397149085998535 64.0
9.309122085571289 0.5658578276634216 64.0
7.808639049530029 6.240200996398926 64.0
13.148947715759277 3.7592086791992188 64.0
4.486373424530029 2.788494110107422 64.0
9.161054611206055 3.0438179969787598 64.0
2.2470991611480713 1.3117482662200928 64.0
14.663366317749023 4.691751003265381 64.0
9.475896835327148 5.256511688232422 64.0
11.614373207092285 2.8253555297851562 64.0
0.8969860076904297 0.27924811840057373 64.0
-8.873422622680664 -3.122572898864746 64.0
3.4194910526275635 5.339903354644775 64.0
11.554967880249023 5.638323783874512 64.0
11.385004043579102 3.3511343002319336 64.0
12.459135055541992 0.6907363533973694 64.0


==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

